Understanding and Extending Incremental Determinization for 2QBF

Incremental determinization is a recently proposed algorithm for solving quantified Boolean formulas with one quantifier alternation. In this paper, we formalize incremental determinization as a set of inference rules to help understand the design space of similar algorithms. We then present additional inference rules that extend incremental determinization in two ways. The first extension integrates the popular CEGAR principle and the second extension allows us to analyze different cases in isolation. The experimental evaluation demonstrates that the extensions significantly improve the performance.

==> plots/cadet-cegar-paper_cactus_cadet-case-splits-g0.dat <==
number-of-solved-instances	Cost
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.0
12	0.0
13	0.0
14	0.0
15	0.0
16	0.0
17	0.0
18	0.0
19	0.0
20	0.0
21	0.0
22	0.004
23	0.004
24	0.004
25	0.004
26	0.004
27	0.004
28	0.004
29	0.004
30	0.004
31	0.004
32	0.004
33	0.004
34	0.004
35	0.004
36	0.004
37	0.004
38	0.004
39	0.004
40	0.004
41	0.004
42	0.004
43	0.004
44	0.008
45	0.008
46	0.008
47	0.008
48	0.008
49	0.008
50	0.008
51	0.008
52	0.008
53	0.008
54	0.008
55	0.008
56	0.008
57	0.008
58	0.008
59	0.008
60	0.008
61	0.008
62	0.008
63	0.012
64	0.012
65	0.012
66	0.012
67	0.012
68	0.012
69	0.012
70	0.012
71	0.012
72	0.012
73	0.012
74	0.012
75	0.012
76	0.012
77	0.012
78	0.012
79	0.012
80	0.012
81	0.012
82	0.012
83	0.012
84	0.012
85	0.012
86	0.016
87	0.016
88	0.016
89	0.016
90	0.016
91	0.016
92	0.016
93	0.016
94	0.016
95	0.016
96	0.016
97	0.02
98	0.02
99	0.02
100	0.02
101	0.02
102	0.02
103	0.02
104	0.02
105	0.024
106	0.024
107	0.024
108	0.024
109	0.024
110	0.024
111	0.024
112	0.024
113	0.024
114	0.024
115	0.024
116	0.024
117	0.028
118	0.028
119	0.028
120	0.028
121	0.032
122	0.032
123	0.032
124	0.032
125	0.032
126	0.032
127	0.032
128	0.032
129	0.036
130	0.036
131	0.036
132	0.036
133	0.036
134	0.036
135	0.036
136	0.04
137	0.04
138	0.04
139	0.04
140	0.04
141	0.04
142	0.044
143	0.044
144	0.044
145	0.044
146	0.044
147	0.044
148	0.052
149	0.052
150	0.052
151	0.052
152	0.052
153	0.056
154	0.056
155	0.056
156	0.06
157	0.06
158	0.06
159	0.06
160	0.06
161	0.06
162	0.064
163	0.064
164	0.064
165	0.064
166	0.068
167	0.068
168	0.068
169	0.072
170	0.072
171	0.072
172	0.072
173	0.076
174	0.076
175	0.076
176	0.076
177	0.076
178	0.08
179	0.08
180	0.08
181	0.08
182	0.08
183	0.08
184	0.08
185	0.08
186	0.08
187	0.084
188	0.088
189	0.088
190	0.088
191	0.092
192	0.092
193	0.096
194	0.096
195	0.096
196	0.096
197	0.1
198	0.1
199	0.1
200	0.104
201	0.108
202	0.108
203	0.108
204	0.112
205	0.112
206	0.116
207	0.116
208	0.12
209	0.12
210	0.12
211	0.124
212	0.124
213	0.128
214	0.132
215	0.132
216	0.144
217	0.148
218	0.148
219	0.152
220	0.156
221	0.156
222	0.156
223	0.16
224	0.164
225	0.164
226	0.164
227	0.168
228	0.168
229	0.176
230	0.184
231	0.2
232	0.22
233	0.224
234	0.224
235	0.224
236	0.228
237	0.236
238	0.256
239	0.268
240	0.268
241	0.268
242	0.272
243	0.276
244	0.288
245	0.316
246	0.372
247	0.38
248	0.384
249	0.428
250	0.428
251	0.468
252	0.568
253	0.572
254	0.576
255	0.664
256	0.712
257	0.876
258	0.908
259	1.032
260	1.316
261	1.384
262	1.568
263	1.784
264	1.816
265	2.824
266	3.012
267	4.584
268	4.6
269	4.872
270	4.892
271	7.428
272	7.472
273	8.92
274	11.632
275	13.56
276	15.744
277	16.184
278	17.732
279	20.336
280	23.288
281	27.64
282	28.328
283	30.36
284	36.028
285	41.364
286	45.416
287	50.16
288	56.472
289	78.692
290	79.168
291	101.772
292	110.748
293	115.568
294	115.992
295	118.864
296	119.036
297	125.428
298	131.776
299	134.772
300	138.2
301	140.648
302	151.976
303	155.3
304	161.016
305	162.532
306	168.396
307	217.62
308	225.736
309	229.66
310	247.22
311	249.756
312	255.256
313	264.436
314	264.516
315	272.376
316	281.724
317	288.748
318	290.316
319	300.8
320	327.136
321	350.2
322	369.016
323	375.524
324	412.084
325	419.008
326	436.448
327	445.056
328	479.48
329	503.696
330	520.388
331	558.432
332	561.568
333	571.172


==> plots/cadet-cegar-paper_cactus_cadet-cegar-case-splits-g0.dat <==
number-of-solved-instances	Cost
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.0
12	0.0
13	0.0
14	0.0
15	0.0
16	0.0
17	0.0
18	0.0
19	0.0
20	0.0
21	0.0
22	0.0
23	0.0
24	0.0
25	0.0
26	0.0
27	0.0
28	0.0
29	0.0
30	0.0
31	0.0
32	0.004
33	0.004
34	0.004
35	0.004
36	0.004
37	0.004
38	0.004
39	0.004
40	0.004
41	0.004
42	0.004
43	0.004
44	0.004
45	0.004
46	0.004
47	0.004
48	0.004
49	0.004
50	0.008
51	0.008
52	0.008
53	0.008
54	0.008
55	0.008
56	0.008
57	0.008
58	0.008
59	0.008
60	0.008
61	0.008
62	0.008
63	0.012
64	0.012
65	0.012
66	0.012
67	0.012
68	0.012
69	0.012
70	0.012
71	0.012
72	0.012
73	0.012
74	0.012
75	0.012
76	0.012
77	0.012
78	0.012
79	0.012
80	0.012
81	0.012
82	0.012
83	0.012
84	0.012
85	0.016
86	0.016
87	0.016
88	0.016
89	0.016
90	0.016
91	0.016
92	0.016
93	0.016
94	0.016
95	0.016
96	0.016
97	0.016
98	0.016
99	0.016
100	0.016
101	0.016
102	0.016
103	0.02
104	0.02
105	0.02
106	0.02
107	0.02
108	0.02
109	0.02
110	0.02
111	0.024
112	0.024
113	0.024
114	0.024
115	0.024
116	0.024
117	0.024
118	0.024
119	0.024
120	0.024
121	0.024
122	0.024
123	0.028
124	0.028
125	0.028
126	0.028
127	0.028
128	0.028
129	0.028
130	0.032
131	0.032
132	0.032
133	0.032
134	0.032
135	0.032
136	0.032
137	0.032
138	0.032
139	0.032
140	0.036
141	0.036
142	0.036
143	0.036
144	0.036
145	0.036
146	0.036
147	0.04
148	0.04
149	0.04
150	0.04
151	0.04
152	0.04
153	0.04
154	0.04
155	0.044
156	0.044
157	0.044
158	0.044
159	0.044
160	0.044
161	0.044
162	0.048
163	0.048
164	0.048
165	0.052
166	0.052
167	0.052
168	0.052
169	0.056
170	0.056
171	0.056
172	0.056
173	0.056
174	0.056
175	0.06
176	0.06
177	0.06
178	0.064
179	0.064
180	0.064
181	0.064
182	0.064
183	0.064
184	0.064
185	0.068
186	0.068
187	0.068
188	0.068
189	0.068
190	0.072
191	0.072
192	0.072
193	0.072
194	0.072
195	0.076
196	0.076
197	0.076
198	0.076
199	0.076
200	0.076
201	0.076
202	0.076
203	0.076
204	0.08
205	0.08
206	0.08
207	0.08
208	0.08
209	0.08
210	0.08
211	0.08
212	0.08
213	0.08
214	0.084
215	0.084
216	0.084
217	0.084
218	0.088
219	0.088
220	0.088
221	0.092
222	0.096
223	0.096
224	0.1
225	0.1
226	0.1
227	0.104
228	0.104
229	0.104
230	0.112
231	0.116
232	0.116
233	0.116
234	0.116
235	0.116
236	0.12
237	0.12
238	0.124
239	0.124
240	0.124
241	0.128
242	0.132
243	0.136
244	0.14
245	0.152
246	0.156
247	0.16
248	0.16
249	0.164
250	0.168
251	0.168
252	0.196
253	0.208
254	0.212
255	0.224
256	0.224
257	0.224
258	0.224
259	0.228
260	0.24
261	0.272
262	0.276
263	0.292
264	0.316
265	0.32
266	0.324
267	0.372
268	0.38
269	0.412
270	0.432
271	0.452
272	0.476
273	0.476
274	0.476
275	0.504
276	0.56
277	0.564
278	0.636
279	0.648
280	0.716
281	0.74
282	0.804
283	0.844
284	0.844
285	0.908
286	0.908
287	0.98
288	1.0
289	1.008
290	1.752
291	1.82
292	1.996
293	2.08
294	2.3
295	2.352
296	2.484
297	2.492
298	2.548
299	2.62
300	2.672
301	2.728
302	2.764
303	2.808
304	2.84
305	2.88
306	2.924
307	2.94
308	2.96
309	3.004
310	3.056
311	3.08
312	3.164
313	3.388
314	3.404
315	3.412
316	3.488
317	3.62
318	3.632
319	3.68
320	3.696
321	3.72
322	3.732
323	3.812
324	3.836
325	4.084
326	4.088
327	4.12
328	4.212
329	4.236
330	4.252
331	4.308
332	4.364
333	4.416
334	4.428
335	4.576
336	4.76
337	4.784
338	4.796
339	5.0
340	5.12
341	5.212
342	5.428
343	5.544
344	5.684
345	6.028
346	6.12
347	7.128
348	7.296
349	7.456
350	8.244
351	9.184
352	9.428
353	9.46
354	11.54
355	13.452
356	14.612
357	15.864
358	16.876
359	17.852
360	18.108
361	18.744
362	20.216
363	26.644
364	29.348
365	38.872
366	48.244
367	54.44
368	62.168
369	64.448
370	70.624
371	76.98
372	104.252
373	203.228


==> plots/cadet-cegar-paper_cactus_ghostq-g0.dat <==
number-of-solved-instances	Cost
1	0.028
2	0.028
3	0.032
4	0.032
5	0.032
6	0.032
7	0.032
8	0.032
9	0.036
10	0.036
11	0.036
12	0.04
13	0.04
14	0.04
15	0.04
16	0.04
17	0.04
18	0.04
19	0.04
20	0.04
21	0.044
22	0.044
23	0.044
24	0.044
25	0.048
26	0.048
27	0.052
28	0.052
29	0.06
30	0.064
31	0.072
32	0.072
33	0.072
34	0.072
35	0.076
36	0.08
37	0.084
38	0.084
39	0.084
40	0.084
41	0.088
42	0.088
43	0.088
44	0.088
45	0.088
46	0.092
47	0.1
48	0.1
49	0.1
50	0.104
51	0.104
52	0.108
53	0.108
54	0.108
55	0.112
56	0.116
57	0.116
58	0.116
59	0.116
60	0.116
61	0.116
62	0.116
63	0.116
64	0.116
65	0.12
66	0.12
67	0.12
68	0.124
69	0.124
70	0.124
71	0.128
72	0.128
73	0.132
74	0.132
75	0.136
76	0.136
77	0.136
78	0.136
79	0.14
80	0.14
81	0.14
82	0.14
83	0.14
84	0.144
85	0.148
86	0.148
87	0.148
88	0.156
89	0.16
90	0.16
91	0.164
92	0.168
93	0.168
94	0.168
95	0.172
96	0.18
97	0.18
98	0.184
99	0.196
100	0.196
101	0.196
102	0.196
103	0.2
104	0.2
105	0.204
106	0.208
107	0.212
108	0.212
109	0.216
110	0.22
111	0.228
112	0.228
113	0.232
114	0.232
115	0.232
116	0.236
117	0.24
118	0.244
119	0.248
120	0.248
121	0.248
122	0.256
123	0.264
124	0.264
125	0.272
126	0.276
127	0.276
128	0.296
129	0.296
130	0.3
131	0.304
132	0.308
133	0.308
134	0.308
135	0.312
136	0.312
137	0.312
138	0.32
139	0.328
140	0.332
141	0.332
142	0.332
143	0.336
144	0.344
145	0.344
146	0.348
147	0.348
148	0.352
149	0.356
150	0.368
151	0.372
152	0.372
153	0.384
154	0.384
155	0.388
156	0.388
157	0.392
158	0.392
159	0.392
160	0.392
161	0.396
162	0.396
163	0.404
164	0.408
165	0.416
166	0.428
167	0.432
168	0.44
169	0.448
170	0.452
171	0.452
172	0.464
173	0.472
174	0.476
175	0.476
176	0.476
177	0.48
178	0.48
179	0.48
180	0.488
181	0.492
182	0.496
183	0.512
184	0.512
185	0.524
186	0.528
187	0.528
188	0.54
189	0.552
190	0.56
191	0.568
192	0.568
193	0.572
194	0.572
195	0.572
196	0.572
197	0.6
198	0.604
199	0.612
200	0.62
201	0.628
202	0.644
203	0.664
204	0.668
205	0.676
206	0.692
207	0.708
208	0.708
209	0.716
210	0.776
211	0.776
212	0.8
213	0.808
214	0.812
215	0.82
216	0.824
217	0.844
218	0.876
219	0.88
220	0.892
221	0.9
222	0.908
223	0.92
224	0.98
225	0.992
226	1.02
227	1.02
228	1.02
229	1.036
230	1.072
231	1.08
232	1.084
233	1.088
234	1.18
235	1.188
236	1.288
237	1.32
238	1.352
239	1.356
240	1.364
241	1.376
242	1.384
243	1.42
244	1.592
245	1.62
246	1.652
247	1.664
248	1.74
249	1.776
250	1.82
251	1.872
252	1.904
253	2.12
254	2.4
255	2.408
256	2.68
257	2.708
258	2.728
259	2.76
260	2.86
261	2.88
262	2.892
263	2.908
264	3.016
265	3.024
266	3.128
267	3.16
268	3.192
269	3.788
270	3.8
271	3.844
272	3.884
273	4.048
274	4.404
275	4.408
276	4.952
277	4.992
278	5.368
279	5.376
280	5.664
281	5.864
282	6.364
283	6.468
284	6.484
285	6.556
286	6.724
287	6.768
288	7.88
289	8.924
290	10.78
291	16.404
292	17.276
293	18.408
294	25.396
295	25.952
296	25.988
297	31.808
298	36.38
299	41.58
300	42.732
301	45.684
302	49.216
303	53.604
304	53.84
305	54.488
306	54.932
307	57.292
308	57.828
309	58.516
310	58.528
311	60.924
312	62.512
313	63.644
314	64.312
315	64.66
316	66.248
317	68.34
318	70.892
319	71.952
320	72.9
321	73.036
322	75.4
323	75.488
324	75.66
325	76.292
326	78.052
327	80.68
328	80.848
329	82.284
330	83.124
331	83.236
332	84.448
333	85.524
334	89.684
335	90.344
336	91.58
337	92.488
338	92.984
339	94.92
340	95.176
341	97.84
342	97.932
343	102.948
344	103.744
345	118.72
346	129.404
347	135.612
348	145.62
349	179.24
350	179.276
351	201.152
352	221.588
353	332.5
354	415.58
355	472.936
356	484.528


==> plots/cadet-cegar-paper_scatter_cadet_vs_cadet-cegar.csv <==
Instance,cadet CPU Time,cadet-cegar CPU Time
QBF/2QBF/qbflib2010-2QBF/mutex-2-s.qdimacs,0.0,0.0
QBF/2QBF/qbflib2010-2QBF/mutex-128-s.qdimacs,0.112,0.11600000000000001
QBF/2QBF/qbflib2010-2QBF/mutex-16-s.qdimacs,0.0080000000000000002,0.0080000000000000002
QBF/2QBF/qbflib2010-2QBF/mutex-32-s.qdimacs,0.02,0.024
QBF/2QBF/qbflib2010-2QBF/mutex-4-s.qdimacs,0.0,0.0
QBF/2QBF/qbflib2010-2QBF/mutex-64-s.qdimacs,0.048000000000000001,0.051999999999999998
QBF/2QBF/qbflib2010-2QBF/mutex-8-s.qdimacs,0.0040000000000000001,0.0040000000000000001
QBF/2QBF/qbflib2010-2QBF/qshifter_3.qdimacs,0.0,0.0
QBF/2QBF/qbflib2010-2QBF/qshifter_4.qdimacs,0.0040000000000000001,0.0040000000000000001
QBF/2QBF/qbflib2010-2QBF/qshifter_5.qdimacs,0.02,0.02
QBF/2QBF/qbflib2010-2QBF/qshifter_6.qdimacs,0.20799999999999999,0.20799999999999999
QBF/2QBF/qbflib2010-2QBF/qshifter_7.qdimacs,2.7040000000000002,2.7160000000000002
QBF/2QBF/qbflib2010-2QBF/qshifter_8.qdimacs,47.776000000000003,47.659999999999997
QBF/2QBF/RankingFunctions/rankfunc16_signed_64.qdimacs,0.23999999999999999,0.24399999999999999
QBF/2QBF/RankingFunctions/rankfunc17_unsigned_16.qdimacs,0.012,0.016
QBF/2QBF/RankingFunctions/rankfunc1_signed_32.qdimacs,0.032000000000000001,0.035999999999999997
QBF/2QBF/RankingFunctions/rankfunc25_signed_64.qdimacs,0.043999999999999997,0.043999999999999997
QBF/2QBF/RankingFunctions/rankfunc43_signed_64.qdimacs,0.14000000000000001,0.14399999999999999
QBF/2QBF/RankingFunctions/rankfunc52_unsigned_32.qdimacs,0.040000000000000001,0.41199999999999998
QBF/2QBF/RankingFunctions/rankfunc58_signed_32.qdimacs,0.02,0.024
QBF/2QBF/RankingFunctions/rankfunc61_signed_32.qdimacs,0.02,0.02
QBF/2QBF/qbfgallery2014/complexity/axquery_query06_1344n.qdimacs,600.03200000000004,600.048
QBF/2QBF/qbfgallery2014/complexity/axquery_query44_1344n.qdimacs,600.03999999999996,0.41199999999999998
QBF/2QBF/qbfgallery2014/complexity/eequery_query04_1344n.qdimacs,600.08799999999997,600.08399999999995
QBF/2QBF/qbfgallery2014/complexity/eequery_query64_1344n.qdimacs,600.03200000000004,600.08799999999997
QBF/2QBF/qbfgallery2014/complexity/exquery_query04_1344n.qdimacs,600.096,0.080000000000000002
QBF/2QBF/qbfgallery2014/complexity/nreachq_query11_1344n.qdimacs,600.11199999999997,600.06399999999996
QBF/2QBF/qbfgallery2014/complexity/nreachq_query54_1344n.qdimacs,600.03999999999996,600.11199999999997
QBF/2QBF/qbfgallery2014/complexity/nxquery_query50_1344n.qdimacs,600.03200000000004,600.08399999999995
QBF/2QBF/qbfgallery2014/complexity/query02_query44_1344n.qdimacs,600.08000000000004,1.1799999999999999
QBF/2QBF/qbfgallery2014/complexity/query02_query58_1344n.qdimacs,600.07600000000002,600.08399999999995
QBF/2QBF/qbfgallery2014/complexity/query04_query25_1344n.qdimacs,600.024,600.08000000000004
QBF/2QBF/qbfgallery2014/complexity/query05_query31_1344n.qdimacs,600.072,600.08399999999995
QBF/2QBF/qbfgallery2014/complexity/query07_query60_1344n.qdimacs,148.66800000000001,2.9039999999999999
QBF/2QBF/qbfgallery2014/complexity/query07_query64_1344n.qdimacs,268.16399999999999,0.81999999999999995
QBF/2QBF/qbfgallery2014/complexity/query10_query06_1344n.qdimacs,600.03200000000004,600.03200000000004
QBF/2QBF/qbfgallery2014/complexity/query10_query34_1344n.qdimacs,600.01599999999996,600.03599999999994
QBF/2QBF/qbfgallery2014/complexity/query10_query45_1344n.qdimacs,600.06799999999998,600.05200000000002
QBF/2QBF/qbfgallery2014/complexity/query21_query55_1344n.qdimacs,600.05200000000002,6.9880000000000004
QBF/2QBF/qbfgallery2014/complexity/query26_query34_1344n.qdimacs,600.072,344.51999999999998
QBF/2QBF/qbfgallery2014/complexity/query26_query57_1344n.qdimacs,600.09199999999998,600.08799999999997
QBF/2QBF/qbfgallery2014/complexity/query31_eequery_1344n.qdimacs,600.06399999999996,600.06799999999998
QBF/2QBF/qbfgallery2014/complexity/query31_query26_1344n.qdimacs,600.07600000000002,54.643999999999998
QBF/2QBF/qbfgallery2014/complexity/query31_query50_1344n.qdimacs,600.08000000000004,600.01199999999994
QBF/2QBF/qbfgallery2014/complexity/query31_reachqu_1344n.qdimacs,600.08000000000004,600.01999999999998
QBF/2QBF/qbfgallery2014/complexity/query33_query45_1344n.qdimacs,600.05200000000002,600.10799999999995
QBF/2QBF/qbfgallery2014/complexity/query33_query51_1344n.qdimacs,600.08799999999997,600.03999999999996
QBF/2QBF/qbfgallery2014/complexity/query33_query57_1344n.qdimacs,600.01599999999996,600.03999999999996
QBF/2QBF/qbfgallery2014/complexity/query34_query11_1344n.qdimacs,600.06799999999998,600.10000000000002
QBF/2QBF/qbfgallery2014/complexity/query42_query06_1344n.qdimacs,600.08000000000004,600.06799999999998
QBF/2QBF/qbfgallery2014/complexity/query42_query45_1344n.qdimacs,600.10799999999995,600.05999999999995
QBF/2QBF/qbfgallery2014/complexity/query42_query60_1344n.qdimacs,600.10000000000002,600.02800000000002
QBF/2QBF/qbfgallery2014/complexity/query44_query26_1344n.qdimacs,600.08000000000004,600.06799999999998
QBF/2QBF/qbfgallery2014/complexity/query48_exquery_1344n.qdimacs,600.03999999999996,600.09199999999998
QBF/2QBF/qbfgallery2014/complexity/query49_ntrivil_1344n.qdimacs,600.03599999999994,600.10400000000004
QBF/2QBF/qbfgallery2014/complexity/query50_query06_1344n.qdimacs,600.08000000000004,600.07600000000002
QBF/2QBF/qbfgallery2014/complexity/query51_query57_1344n.qdimacs,600.08000000000004,600.08399999999995
QBF/2QBF/qbfgallery2014/complexity/query52_query25_1344n.qdimacs,600.06399999999996,600.06399999999996
QBF/2QBF/qbfgallery2014/complexity/query54_query58_1344n.qdimacs,600.08399999999995,600.01999999999998
QBF/2QBF/qbfgallery2014/complexity/query60_query10_1344n.qdimacs,600.10000000000002,600.06399999999996
QBF/2QBF/qbfgallery2014/complexity/query60_query33_1344n.qdimacs,600.05200000000002,600.06799999999998
QBF/2QBF/qbfgallery2014/complexity/query60_query44_1344n.qdimacs,600.08799999999997,600.11599999999999
QBF/2QBF/qbfgallery2014/complexity/query60_query45_1344n.qdimacs,600.02800000000002,600.048
QBF/2QBF/qbfgallery2014/complexity/query64_query01_1344n.qdimacs,600.08000000000004,600.024
QBF/2QBF/qbfgallery2014/complexity/query64_query11_1344n.qdimacs,600.07600000000002,600.05999999999995
QBF/2QBF/qbfgallery2014/complexity/query71_query31_1344n.qdimacs,600.03999999999996,600.06799999999998
QBF/2QBF/qbfgallery2014/complexity/query71_query34_1344n.qdimacs,600.048,600.072
QBF/2QBF/qbfgallery2014/complexity/query71_query36_1344n.qdimacs,600.02800000000002,600.02800000000002
QBF/qbfgallery2014/applications/complexity/query36_query25_1344n.qdimacs,600.06799999999998,600.00800000000004
QBF/2QBF/terminator/stmt19_133_217.qdimacs,1.1160000000000001,0.035999999999999997
QBF/2QBF/terminator/stmt19_137_408.qdimacs,0.068000000000000005,0.071999999999999995
QBF/2QBF/terminator/stmt19_177_309.qdimacs,0.056000000000000001,0.059999999999999998
QBF/2QBF/terminator/stmt19_180_352.qdimacs,0.068000000000000005,0.071999999999999995
QBF/2QBF/terminator/stmt19_217_302.qdimacs,0.056000000000000001,0.059999999999999998
QBF/2QBF/terminator/stmt19_217_309.qdimacs,0.056000000000000001,0.059999999999999998
QBF/2QBF/terminator/stmt19_352_359.qdimacs,0.071999999999999995,0.075999999999999998
QBF/2QBF/terminator/stmt19_3_214.qdimacs,0.032000000000000001,0.032000000000000001
QBF/2QBF/terminator/stmt19_3_401.qdimacs,0.068000000000000005,0.068000000000000005
QBF/2QBF/terminator/stmt19_66_214.qdimacs,0.032000000000000001,0.035999999999999997
QBF/2QBF/terminator/stmt19_67_318.qdimacs,0.056000000000000001,0.056000000000000001
QBF/2QBF/terminator/stmt19_83_142.qdimacs,0.028000000000000001,0.028000000000000001
QBF/2QBF/terminator/stmt19_83_412.qdimacs,0.068000000000000005,0.071999999999999995
QBF/2QBF/terminator/stmt19_90_266.qdimacs,0.043999999999999997,0.043999999999999997
QBF/2QBF/terminator/stmt19_90_408.qdimacs,0.068000000000000005,0.068000000000000005
QBF/2QBF/terminator/stmt21_138_304.qdimacs,0.056000000000000001,0.056000000000000001
QBF/2QBF/terminator/stmt21_143_403.qdimacs,0.068000000000000005,0.071999999999999995
QBF/2QBF/terminator/stmt21_178_258.qdimacs,0.043999999999999997,0.043999999999999997
QBF/2QBF/terminator/stmt21_181_218.qdimacs,15.231999999999999,0.13600000000000001
QBF/2QBF/terminator/stmt21_262_319.qdimacs,0.059999999999999998,0.068000000000000005
QBF/2QBF/terminator/stmt21_319_418.qdimacs,86.052000000000007,142.12
QBF/2QBF/terminator/stmt21_354_403.qdimacs,542.25599999999997,600.10000000000002
QBF/2QBF/terminator/stmt21_5_134.qdimacs,0.024,0.024
QBF/2QBF/terminator/stmt21_70_369.qdimacs,0.059999999999999998,0.064000000000000001
QBF/2QBF/terminator/stmt21_71_354.qdimacs,0.064000000000000001,0.064000000000000001
QBF/2QBF/terminator/stmt21_71_413.qdimacs,0.068000000000000005,0.068000000000000005
QBF/2QBF/terminator/stmt21_79_304.qdimacs,0.056000000000000001,0.056000000000000001
QBF/2QBF/terminator/stmt21_84_215.qdimacs,0.035999999999999997,0.035999999999999997
QBF/2QBF/terminator/stmt21_84_364.qdimacs,0.064000000000000001,0.064000000000000001
QBF/2QBF/terminator/stmt22_311_370.qdimacs,0.49199999999999999,0.075999999999999998
QBF/2QBF/terminator/stmt22_6_414.qdimacs,0.068000000000000005,0.068000000000000005
QBF/2QBF/terminator/stmt22_6_72.qdimacs,0.016,0.016
QBF/2QBF/terminator/stmt22_73_182.qdimacs,0.032000000000000001,0.032000000000000001
QBF/2QBF/terminator/stmt22_73_311.qdimacs,0.056000000000000001,0.056000000000000001
QBF/2QBF/terminator/stmt22_92_263.qdimacs,0.043999999999999997,0.043999999999999997
QBF/2QBF/terminator/stmt27_16_149.qdimacs,0.024,0.028000000000000001
QBF/2QBF/terminator/stmt27_16_224.qdimacs,0.032000000000000001,0.032000000000000001
QBF/2QBF/terminator/stmt27_16_97.qdimacs,0.02,0.02
QBF/2QBF/terminator/stmt29_226_376.qdimacs,0.064000000000000001,0.071999999999999995
QBF/2QBF/terminator/stmt31_190_227.qdimacs,8.3399999999999999,0.51600000000000001
QBF/2QBF/terminator/stmt31_22_328.qdimacs,0.056000000000000001,0.059999999999999998
QBF/2QBF/terminator/stmt39_107_197.qdimacs,0.032000000000000001,0.035999999999999997
QBF/2QBF/terminator/stmt41_37_108.qdimacs,0.024,0.024
QBF/2QBF/terminator/stmt44_40_387.qdimacs,0.068000000000000005,0.068000000000000005
QBF/2QBF/terminator/stmt44_41_288.qdimacs,0.051999999999999998,0.056000000000000001
QBF/2QBF/terminator/stmt46_111_238.qdimacs,0.035999999999999997,0.040000000000000001
QBF/2QBF/terminator/stmt50_205_293.qdimacs,0.051999999999999998,0.059999999999999998
QBF/2QBF/terminator/stmt52_244_394.qdimacs,0.068000000000000005,0.068000000000000005
QBF/2QBF/terminator/stmt52_55_117.qdimacs,0.024,0.028000000000000001
QBF/2QBF/RankingFunctions/rankfunc15_signed_16.qdimacs,0.02,0.024
QBF/2QBF/RankingFunctions/rankfunc15_unsigned_16.qdimacs,0.02,0.024
QBF/2QBF/RankingFunctions/rankfunc16_signed_32.qdimacs,0.071999999999999995,0.080000000000000002
QBF/2QBF/RankingFunctions/rankfunc16_unsigned_64.qdimacs,0.23599999999999999,0.24399999999999999
QBF/2QBF/RankingFunctions/rankfunc18_signed_32.qdimacs,0.064000000000000001,0.068000000000000005
QBF/2QBF/RankingFunctions/rankfunc19_signed_16.qdimacs,0.02,0.02
QBF/2QBF/RankingFunctions/rankfunc19_unsigned_64.qdimacs,0.152,0.16
QBF/2QBF/RankingFunctions/rankfunc1_unsigned_64.qdimacs,0.10000000000000001,0.104
QBF/2QBF/RankingFunctions/rankfunc21_signed_32.qdimacs,0.075999999999999998,0.080000000000000002
QBF/2QBF/RankingFunctions/rankfunc22_signed_32.qdimacs,0.016,0.016
QBF/2QBF/RankingFunctions/rankfunc22_unsigned_64.qdimacs,0.048000000000000001,0.051999999999999998
QBF/2QBF/RankingFunctions/rankfunc25_unsigned_16.qdimacs,0.075999999999999998,0.080000000000000002
QBF/2QBF/RankingFunctions/rankfunc26_unsigned_64.qdimacs,0.112,0.11600000000000001
QBF/2QBF/RankingFunctions/rankfunc27_signed_16.qdimacs,0.0040000000000000001,0.0040000000000000001
QBF/2QBF/RankingFunctions/rankfunc27_signed_32.qdimacs,0.0080000000000000002,0.0080000000000000002
QBF/2QBF/RankingFunctions/rankfunc28_signed_16.qdimacs,0.096000000000000002,0.016
QBF/2QBF/RankingFunctions/rankfunc2_signed_16.qdimacs,0.0040000000000000001,0.0040000000000000001
QBF/2QBF/RankingFunctions/rankfunc33_unsigned_64.qdimacs,0.056000000000000001,0.059999999999999998
QBF/2QBF/RankingFunctions/rankfunc34_unsigned_32.qdimacs,0.012,0.012
QBF/2QBF/RankingFunctions/rankfunc36_signed_32.qdimacs,0.0080000000000000002,0.0080000000000000002
QBF/2QBF/RankingFunctions/rankfunc37_signed_16.qdimacs,0.0,0.0
QBF/2QBF/RankingFunctions/rankfunc3_unsigned_32.qdimacs,0.124,0.128
QBF/2QBF/RankingFunctions/rankfunc3_unsigned_64.qdimacs,0.41599999999999998,0.42399999999999999
QBF/2QBF/RankingFunctions/rankfunc42_signed_64.qdimacs,0.17999999999999999,0.184
QBF/2QBF/RankingFunctions/rankfunc43_signed_16.qdimacs,0.016,0.016
QBF/2QBF/RankingFunctions/rankfunc43_unsigned_32.qdimacs,0.043999999999999997,0.048000000000000001
QBF/2QBF/RankingFunctions/rankfunc44_unsigned_64.qdimacs,0.068000000000000005,0.068000000000000005
QBF/2QBF/RankingFunctions/rankfunc45_signed_32.qdimacs,0.34799999999999998,0.040000000000000001
QBF/2QBF/RankingFunctions/rankfunc45_signed_64.qdimacs,1.1519999999999999,3.1760000000000002
QBF/2QBF/RankingFunctions/rankfunc45_unsigned_16.qdimacs,0.0080000000000000002,0.0080000000000000002
QBF/2QBF/RankingFunctions/rankfunc45_unsigned_64.qdimacs,0.071999999999999995,0.075999999999999998
QBF/2QBF/RankingFunctions/rankfunc46_unsigned_16.qdimacs,0.35999999999999999,0.23599999999999999
QBF/2QBF/RankingFunctions/rankfunc46_unsigned_64.qdimacs,0.16800000000000001,4.0720000000000001
QBF/2QBF/RankingFunctions/rankfunc55_signed_16.qdimacs,0.0040000000000000001,0.0040000000000000001
QBF/2QBF/RankingFunctions/rankfunc56_unsigned_16.qdimacs,0.0040000000000000001,0.0040000000000000001
QBF/2QBF/RankingFunctions/rankfunc57_signed_16.qdimacs,0.0040000000000000001,0.0040000000000000001
QBF/2QBF/RankingFunctions/rankfunc57_signed_32.qdimacs,0.016,0.016
QBF/2QBF/RankingFunctions/rankfunc58_unsigned_32.qdimacs,0.02,0.024
QBF/2QBF/RankingFunctions/rankfunc5_unsigned_16.qdimacs,0.071999999999999995,0.091999999999999998
QBF/2QBF/RankingFunctions/rankfunc60_signed_16.qdimacs,0.0040000000000000001,0.0040000000000000001
QBF/2QBF/RankingFunctions/rankfunc60_signed_64.qdimacs,0.028000000000000001,0.032000000000000001
QBF/2QBF/RankingFunctions/rankfunc8_unsigned_64.qdimacs,0.071999999999999995,0.071999999999999995
QBF/2QBF/irqlkaepclte/stmt17_62_78.qdimacs,600.03200000000004,2.004
QBF/2QBF/irqlkaepclte/stmt17_62_98.qdimacs,600.10400000000004,3.016
QBF/2QBF/irqlkaepclte/stmt17_63_70.qdimacs,274.99599999999998,1.3959999999999999
QBF/2QBF/irqlkaepclte/stmt17_63_78.qdimacs,528.51199999999994,1.8440000000000001
QBF/2QBF/irqlkaepclte/stmt17_63_82.qdimacs,383.62799999999999,2.056
QBF/2QBF/irqlkaepclte/stmt17_70_78.qdimacs,600.072,2.1560000000000001
QBF/2QBF/irqlkaepclte/stmt17_70_86.qdimacs,600.05600000000004,2.5760000000000001
QBF/2QBF/irqlkaepclte/stmt17_70_90.qdimacs,600.06399999999996,3.0960000000000001
QBF/2QBF/irqlkaepclte/stmt17_70_98.qdimacs,600.072,3.2639999999999998
QBF/2QBF/irqlkaepclte/stmt17_74_90.qdimacs,600.05200000000002,3.4199999999999999
QBF/2QBF/irqlkaepclte/stmt17_78_90.qdimacs,600.072,3.5720000000000001
QBF/2QBF/irqlkaepclte/stmt17_78_94.qdimacs,600.05600000000004,3.524
QBF/2QBF/irqlkaepclte/stmt17_78_98.qdimacs,600.06799999999998,3.6840000000000002
QBF/2QBF/irqlkaepclte/stmt17_82_94.qdimacs,600.03999999999996,3.6080000000000001
QBF/2QBF/irqlkaepclte/stmt17_82_98.qdimacs,600.05999999999995,3.972
QBF/2QBF/irqlkaepclte/stmt17_86_98.qdimacs,600.01999999999998,3.968
QBF/2QBF/irqlkaepclte/stmt19_64_87.qdimacs,600.07600000000002,2.3199999999999998
QBF/2QBF/irqlkaepclte/stmt19_64_91.qdimacs,5.0359999999999996,2.5
QBF/2QBF/irqlkaepclte/stmt19_64_99.qdimacs,401.34399999999999,3.1400000000000001
QBF/2QBF/irqlkaepclte/stmt19_65_87.qdimacs,600.05999999999995,2.2240000000000002
QBF/2QBF/irqlkaepclte/stmt19_65_95.qdimacs,600.05200000000002,2.6520000000000001
QBF/2QBF/irqlkaepclte/stmt19_71_95.qdimacs,600.01199999999994,2.8319999999999999
QBF/2QBF/irqlkaepclte/stmt19_75_83.qdimacs,600.048,2.2160000000000002
QBF/2QBF/irqlkaepclte/stmt19_75_95.qdimacs,600.01599999999996,3.0760000000000001
QBF/2QBF/irqlkaepclte/stmt19_79_83.qdimacs,600.048,3.036
QBF/2QBF/irqlkaepclte/stmt19_79_87.qdimacs,600.06799999999998,2.6600000000000001
QBF/2QBF/irqlkaepclte/stmt19_87_95.qdimacs,600.05200000000002,3.444
QBF/2QBF/irqlkaepclte/stmt23_66_67.qdimacs,428.74000000000001,1.3120000000000001
QBF/2QBF/irqlkaepclte/stmt23_66_76.qdimacs,459.95999999999998,1.784
QBF/2QBF/irqlkaepclte/stmt23_66_96.qdimacs,429.35599999999999,2.2200000000000002
QBF/2QBF/irqlkaepclte/stmt23_67_92.qdimacs,556.60799999999995,2.5760000000000001
QBF/2QBF/irqlkaepclte/stmt23_72_76.qdimacs,600.05999999999995,1.6799999999999999
QBF/2QBF/irqlkaepclte/stmt23_88_92.qdimacs,600.08799999999997,4.1159999999999997
QBF/2QBF/irqlkaepclte/stmt28_68_69.qdimacs,600.06799999999998,1.508
QBF/2QBF/irqlkaepclte/stmt28_68_73.qdimacs,600.048,1.552
QBF/2QBF/irqlkaepclte/stmt28_68_81.qdimacs,578.572,2.4279999999999999
QBF/2QBF/irqlkaepclte/stmt28_73_85.qdimacs,600.05600000000004,2.972
QBF/2QBF/irqlkaepclte/stmt28_73_97.qdimacs,600.10799999999995,3.4319999999999999
QBF/2QBF/irqlkaepclte/stmt28_89_97.qdimacs,600.05600000000004,3.2999999999999998
QBF/2QBF/irqlkaepclte/stmt7_33_34.qdimacs,0.091999999999999998,0.028000000000000001
QBF/2QBF/irqlkaepclte/stmt17_70_82.qdimacs,600.01599999999996,2.2440000000000002
QBF/2QBF/irqlkaepclte/stmt17_74_78.qdimacs,600.048,2.2719999999999998
QBF/2QBF/irqlkaepclte/stmt17_82_86.qdimacs,600.02800000000002,2.8559999999999999
QBF/2QBF/irqlkaepclte/stmt17_94_98.qdimacs,600.00800000000004,4.7160000000000002
QBF/2QBF/irqlkaepclte/stmt19_83_91.qdimacs,600.03999999999996,3.9039999999999999
QBF/2QBF/irqlkaepclte/stmt23_92_96.qdimacs,600.06399999999996,3.8719999999999999
QBF/2QBF/wmiforward/stmt11_643_645.qdimacs,0.012,0.0040000000000000001
QBF/2QBF/wmiforward/stmt124_966_965.qdimacs,0.016,0.0080000000000000002
QBF/2QBF/wmiforward/stmt137_903_911.qdimacs,0.016,0.0080000000000000002
QBF/2QBF/wmiforward/stmt16_0_1.qdimacs,0.0,0.0
QBF/2QBF/wmiforward/stmt16_285_286.qdimacs,0.0080000000000000002,0.0080000000000000002
QBF/2QBF/wmiforward/stmt16_47_48.qdimacs,0.032000000000000001,0.032000000000000001
QBF/2QBF/wmiforward/stmt16_818_819.qdimacs,0.012,0.0040000000000000001
QBF/2QBF/wmiforward/stmt16_950_951.qdimacs,0.024,0.012
QBF/2QBF/wmiforward/stmt17_99_98.qdimacs,0.035999999999999997,0.032000000000000001
QBF/2QBF/wmiforward/stmt18_258_260.qdimacs,0.0040000000000000001,0.0040000000000000001
QBF/2QBF/wmiforward/stmt1_145_146.qdimacs,0.0,0.0
QBF/2QBF/wmiforward/stmt1_20_21.qdimacs,0.0,0.0
QBF/2QBF/wmiforward/stmt1_60_61.qdimacs,0.032000000000000001,0.028000000000000001
QBF/2QBF/wmiforward/stmt1_629_630.qdimacs,0.059999999999999998,0.016
QBF/2QBF/wmiforward/stmt1_787_788.qdimacs,0.084000000000000005,0.024
QBF/2QBF/wmiforward/stmt1_811_812.qdimacs,0.0080000000000000002,0.0
QBF/2QBF/wmiforward/stmt1_919_920.qdimacs,0.016,0.0080000000000000002
QBF/2QBF/wmiforward/stmt21_326_327.qdimacs,0.064000000000000001,0.0080000000000000002
QBF/2QBF/wmiforward/stmt24_148_149.qdimacs,0.0,0.0
QBF/2QBF/wmiforward/stmt24_292_293.qdimacs,0.0040000000000000001,0.0040000000000000001
QBF/2QBF/wmiforward/stmt24_765_766.qdimacs,0.02,0.0080000000000000002
QBF/2QBF/wmiforward/stmt24_7_8.qdimacs,0.0,0.0
QBF/2QBF/wmiforward/stmt27_296_297.qdimacs,0.0040000000000000001,0.0040000000000000001
QBF/2QBF/wmiforward/stmt27_584_603.qdimacs,0.024,0.0080000000000000002
QBF/2QBF/wmiforward/stmt27_946_955.qdimacs,0.02,0.0080000000000000002
QBF/2QBF/wmiforward/stmt2_480_551.qdimacs,0.024,0.0080000000000000002
QBF/2QBF/wmiforward/stmt2_649_647.qdimacs,0.016,0.0040000000000000001
QBF/2QBF/wmiforward/stmt2_649_723.qdimacs,0.016,0.0080000000000000002
QBF/2QBF/wmiforward/stmt2_649_776.qdimacs,0.02,0.0080000000000000002
QBF/2QBF/wmiforward/stmt2_976_999.qdimacs,1.044,0.32800000000000001
QBF/2QBF/wmiforward/stmt32_570_572.qdimacs,0.024,0.0080000000000000002
QBF/2QBF/wmiforward/stmt37_941_942.qdimacs,0.043999999999999997,0.028000000000000001
QBF/2QBF/wmiforward/stmt38_943_942.qdimacs,0.056000000000000001,0.028000000000000001
QBF/2QBF/wmiforward/stmt3_639_640.qdimacs,0.012,0.0040000000000000001
QBF/2QBF/wmiforward/stmt41_118_131.qdimacs,0.012,0.012
QBF/2QBF/wmiforward/stmt41_566_580.qdimacs,0.043999999999999997,0.024
QBF/2QBF/wmiforward/stmt41_738_737.qdimacs,0.02,0.0080000000000000002
QBF/2QBF/wmiforward/stmt41_738_749.qdimacs,0.035999999999999997,0.02
QBF/2QBF/wmiforward/stmt44_107_108.qdimacs,0.0,0.0
QBF/2QBF/wmiforward/stmt44_435_436.qdimacs,0.016,0.0040000000000000001
QBF/2QBF/wmiforward/stmt44_554_555.qdimacs,0.02,0.0080000000000000002
QBF/2QBF/wmiforward/stmt44_554_604.qdimacs,0.02,0.0080000000000000002
QBF/2QBF/wmiforward/stmt44_916_917.qdimacs,0.016,0.0080000000000000002
QBF/2QBF/wmiforward/stmt70_191_213.qdimacs,0.0040000000000000001,0.0040000000000000001
QBF/2QBF/wmiforward/stmt70_495_501.qdimacs,0.02,0.0080000000000000002
QBF/2QBF/wmiforward/stmt70_854_859.qdimacs,0.016,0.0080000000000000002
QBF/2QBF/wmiforward/stmt72_696_721.qdimacs,0.016,0.0080000000000000002
QBF/2QBF/wmiforward/stmt82_224_225.qdimacs,0.0040000000000000001,0.0040000000000000001
QBF/2QBF/wmiforward/stmt86_889_890.qdimacs,0.016,0.0080000000000000002
QBF/2QBF/wmiforward/stmt9_350_351.qdimacs,0.012,0.0040000000000000001
QBF/QDIMACS/qbfeval2016-prenex-cnf/k_ph_n-1.qdimacs,0.0,0.0
QBF/QDIMACS/qbfeval2016-prenex-cnf/sortnetsort8.AE.stepl.003.qdimacs,600.08000000000004,0.22
QBF/QDIMACS/qbfeval2016-prenex-cnf/sortnetsort9.AE.stepl.009.qdimacs,600.06799999999998,600.08000000000004
QBF/QDIMACS/qbfeval2016-prenex-cnf/sortnetsort9.AE.stepl.012.qdimacs,600.08399999999995,7.3319999999999999
QBF/QDIMACS/qbfeval2016-prenex-cnf/tree-exa10-10.qdimacs,0.0,0.0
QBF/QDIMACS/qbfeval2016-prenex-cnf/tree-exa10-30.qdimacs,0.0,0.0
QBF/QDIMACS/qbfeval2016-prenex-cnf/stmt41_160_235.qdimacs,10.752000000000001,0.096000000000000002
QBF/2QBF/qbfeval2016-2qbf/sortnetsort10.AE.stepl.004.qdimacs,600.07600000000002,2.992
QBF/2QBF/qbfeval2016-2qbf/sortnetsort10.AE.stepl.005.qdimacs,600.03599999999994,122.992
QBF/2QBF/qbfeval2016-2qbf/sortnetsort10.AE.stepl.006.qdimacs,600.02800000000002,600.05600000000004
QBF/2QBF/qbfeval2016-2qbf/sortnetsort10.AE.stepl.007.qdimacs,600.07600000000002,600.01599999999996
QBF/2QBF/qbfeval2016-2qbf/sortnetsort10.AE.stepl.009.qdimacs,600.06399999999996,600.06399999999996
QBF/2QBF/qbfeval2016-2qbf/sortnetsort10.AE.stepl.011.qdimacs,600.048,600.01199999999994
QBF/2QBF/qbfeval2016-2qbf/sortnetsort10.AE.stepl.012.qdimacs,600.08000000000004,9.5519999999999996
QBF/2QBF/qbfeval2016-2qbf/sortnetsort5.AE.stepl.003.qdimacs,107.02,0.051999999999999998
QBF/2QBF/qbfeval2016-2qbf/sortnetsort5.AE.stepl.004.qdimacs,600.08399999999995,0.20000000000000001
QBF/2QBF/qbfeval2016-2qbf/sortnetsort5.AE.stepl.005.qdimacs,600.08399999999995,0.080000000000000002
QBF/2QBF/qbfeval2016-2qbf/sortnetsort5.AE.stepl.006.qdimacs,43.560000000000002,0.040000000000000001
QBF/2QBF/qbfeval2016-2qbf/sortnetsort5.AE.stepl.007.qdimacs,600.09199999999998,0.016
QBF/2QBF/qbfeval2016-2qbf/sortnetsort6.AE.stepl.003.qdimacs,600.08799999999997,0.128
QBF/2QBF/qbfeval2016-2qbf/sortnetsort6.AE.stepl.004.qdimacs,600.09199999999998,0.436
QBF/2QBF/qbfeval2016-2qbf/sortnetsort6.AE.stepl.005.qdimacs,600.096,0.22
QBF/2QBF/qbfeval2016-2qbf/sortnetsort6.AE.stepl.006.qdimacs,600.03200000000004,0.043999999999999997
QBF/2QBF/qbfeval2016-2qbf/sortnetsort6.AE.stepl.007.qdimacs,600.07600000000002,0.38
QBF/2QBF/qbfeval2016-2qbf/sortnetsort7.AE.stepl.003.qdimacs,600.08799999999997,0.11600000000000001
QBF/2QBF/qbfeval2016-2qbf/sortnetsort7.AE.stepl.004.qdimacs,600.09199999999998,0.90400000000000003
QBF/2QBF/qbfeval2016-2qbf/sortnetsort7.AE.stepl.005.qdimacs,600.08000000000004,14.640000000000001
QBF/2QBF/qbfeval2016-2qbf/sortnetsort7.AE.stepl.006.qdimacs,600.05600000000004,2.1120000000000001
QBF/2QBF/qbfeval2016-2qbf/sortnetsort7.AE.stepl.007.qdimacs,600.08000000000004,0.96799999999999997
QBF/2QBF/qbfeval2016-2qbf/sortnetsort7.AE.stepl.008.qdimacs,600.07600000000002,1.212
QBF/2QBF/qbfeval2016-2qbf/sortnetsort7.AE.stepl.009.qdimacs,600.02800000000002,0.98799999999999999
QBF/2QBF/qbfeval2016-2qbf/sortnetsort8.AE.stepl.004.qdimacs,600.07600000000002,1.3759999999999999
QBF/2QBF/qbfeval2016-2qbf/sortnetsort8.AE.stepl.005.qdimacs,600.00800000000004,34.600000000000001
QBF/2QBF/qbfeval2016-2qbf/sortnetsort8.AE.stepl.006.qdimacs,600.072,77.299999999999997
QBF/2QBF/qbfeval2016-2qbf/sortnetsort8.AE.stepl.007.qdimacs,600.08399999999995,41.399999999999999
QBF/2QBF/qbfeval2016-2qbf/sortnetsort8.AE.stepl.008.qdimacs,600.024,18.423999999999999
QBF/2QBF/qbfeval2016-2qbf/sortnetsort8.AE.stepl.009.qdimacs,600.05999999999995,25.212
QBF/2QBF/qbfeval2016-2qbf/sortnetsort9.AE.stepl.004.qdimacs,600.08000000000004,2.3679999999999999
QBF/2QBF/qbfeval2016-2qbf/sortnetsort9.AE.stepl.005.qdimacs,600.08799999999997,59.351999999999997
QBF/2QBF/qbfeval2016-2qbf/sortnetsort9.AE.stepl.006.qdimacs,600.04399999999998,600.096
QBF/2QBF/qbfeval2016-2qbf/sortnetsort9.AE.stepl.007.qdimacs,600.00800000000004,600.05600000000004
QBF/2QBF/qbfeval2016-2qbf/sortnetsort9.AE.stepl.008.qdimacs,600.024,600.02800000000002
QBF/2QBF/qbfeval2016-2qbf/sortnetsort9.AE.stepl.010.qdimacs,600.06399999999996,600.06399999999996
QBF/2QBF/qbfeval2016-2qbf/sortnetsort9.AE.stepl.011.qdimacs,600.06799999999998,33.356000000000002
QBF/2QBF/qbfeval2016-2qbf/tree-exa10-15.qdimacs,0.0,0.0
QBF/2QBF/qbfeval2016-2qbf/tree-exa10-20.qdimacs,0.0,0.0
QBF/2QBF/qbfeval2016-2qbf/tree-exa10-25.qdimacs,0.0,0.0
QBF/2QBF/qbfeval2016-2qbf/sortnetsort10.AE.stepl.010.qdimacs,600.024,600.02800000000002
QBF/2QBF/qbfeval2016-2qbf/sortnetsort10.AE.stepl.008.qdimacs,600.07600000000002,600.072


==> plots/cadet-cegar-paper_scatter_cadet_vs_cadet-cegar.dat <==
cadet-CPU-Time	cadet-cegar-CPU-Time	Instance
0.0	0.0	QBF/2QBF/qbflib2010-2QBF/mutex-2-s.qdimacs
0.112	0.116	QBF/2QBF/qbflib2010-2QBF/mutex-128-s.qdimacs
0.008	0.008	QBF/2QBF/qbflib2010-2QBF/mutex-16-s.qdimacs
0.02	0.024	QBF/2QBF/qbflib2010-2QBF/mutex-32-s.qdimacs
0.0	0.0	QBF/2QBF/qbflib2010-2QBF/mutex-4-s.qdimacs
0.048	0.052	QBF/2QBF/qbflib2010-2QBF/mutex-64-s.qdimacs
0.004	0.004	QBF/2QBF/qbflib2010-2QBF/mutex-8-s.qdimacs
0.0	0.0	QBF/2QBF/qbflib2010-2QBF/qshifter_3.qdimacs
0.004	0.004	QBF/2QBF/qbflib2010-2QBF/qshifter_4.qdimacs
0.02	0.02	QBF/2QBF/qbflib2010-2QBF/qshifter_5.qdimacs
0.208	0.208	QBF/2QBF/qbflib2010-2QBF/qshifter_6.qdimacs
2.704	2.716	QBF/2QBF/qbflib2010-2QBF/qshifter_7.qdimacs
47.776	47.66	QBF/2QBF/qbflib2010-2QBF/qshifter_8.qdimacs
0.24	0.244	QBF/2QBF/RankingFunctions/rankfunc16_signed_64.qdimacs
0.012	0.016	QBF/2QBF/RankingFunctions/rankfunc17_unsigned_16.qdimacs
0.032	0.036	QBF/2QBF/RankingFunctions/rankfunc1_signed_32.qdimacs
0.044	0.044	QBF/2QBF/RankingFunctions/rankfunc25_signed_64.qdimacs
0.14	0.144	QBF/2QBF/RankingFunctions/rankfunc43_signed_64.qdimacs
0.04	0.412	QBF/2QBF/RankingFunctions/rankfunc52_unsigned_32.qdimacs
0.02	0.024	QBF/2QBF/RankingFunctions/rankfunc58_signed_32.qdimacs
0.02	0.02	QBF/2QBF/RankingFunctions/rankfunc61_signed_32.qdimacs
600.032	600.048	QBF/2QBF/qbfgallery2014/complexity/axquery_query06_1344n.qdimacs
600.04	0.412	QBF/2QBF/qbfgallery2014/complexity/axquery_query44_1344n.qdimacs
600.088	600.084	QBF/2QBF/qbfgallery2014/complexity/eequery_query04_1344n.qdimacs
600.032	600.088	QBF/2QBF/qbfgallery2014/complexity/eequery_query64_1344n.qdimacs
600.096	0.08	QBF/2QBF/qbfgallery2014/complexity/exquery_query04_1344n.qdimacs
600.112	600.064	QBF/2QBF/qbfgallery2014/complexity/nreachq_query11_1344n.qdimacs
600.04	600.112	QBF/2QBF/qbfgallery2014/complexity/nreachq_query54_1344n.qdimacs
600.032	600.084	QBF/2QBF/qbfgallery2014/complexity/nxquery_query50_1344n.qdimacs
600.08	1.18	QBF/2QBF/qbfgallery2014/complexity/query02_query44_1344n.qdimacs
600.076	600.084	QBF/2QBF/qbfgallery2014/complexity/query02_query58_1344n.qdimacs
600.024	600.08	QBF/2QBF/qbfgallery2014/complexity/query04_query25_1344n.qdimacs
600.072	600.084	QBF/2QBF/qbfgallery2014/complexity/query05_query31_1344n.qdimacs
148.668	2.904	QBF/2QBF/qbfgallery2014/complexity/query07_query60_1344n.qdimacs
268.164	0.82	QBF/2QBF/qbfgallery2014/complexity/query07_query64_1344n.qdimacs
600.032	600.032	QBF/2QBF/qbfgallery2014/complexity/query10_query06_1344n.qdimacs
600.016	600.036	QBF/2QBF/qbfgallery2014/complexity/query10_query34_1344n.qdimacs
600.068	600.052	QBF/2QBF/qbfgallery2014/complexity/query10_query45_1344n.qdimacs
600.052	6.988	QBF/2QBF/qbfgallery2014/complexity/query21_query55_1344n.qdimacs
600.072	344.52	QBF/2QBF/qbfgallery2014/complexity/query26_query34_1344n.qdimacs
600.092	600.088	QBF/2QBF/qbfgallery2014/complexity/query26_query57_1344n.qdimacs
600.064	600.068	QBF/2QBF/qbfgallery2014/complexity/query31_eequery_1344n.qdimacs
600.076	54.644	QBF/2QBF/qbfgallery2014/complexity/query31_query26_1344n.qdimacs
600.08	600.012	QBF/2QBF/qbfgallery2014/complexity/query31_query50_1344n.qdimacs
600.08	600.02	QBF/2QBF/qbfgallery2014/complexity/query31_reachqu_1344n.qdimacs
600.052	600.108	QBF/2QBF/qbfgallery2014/complexity/query33_query45_1344n.qdimacs
600.088	600.04	QBF/2QBF/qbfgallery2014/complexity/query33_query51_1344n.qdimacs
600.016	600.04	QBF/2QBF/qbfgallery2014/complexity/query33_query57_1344n.qdimacs
600.068	600.1	QBF/2QBF/qbfgallery2014/complexity/query34_query11_1344n.qdimacs
600.08	600.068	QBF/2QBF/qbfgallery2014/complexity/query42_query06_1344n.qdimacs
600.108	600.06	QBF/2QBF/qbfgallery2014/complexity/query42_query45_1344n.qdimacs
600.1	600.028	QBF/2QBF/qbfgallery2014/complexity/query42_query60_1344n.qdimacs
600.08	600.068	QBF/2QBF/qbfgallery2014/complexity/query44_query26_1344n.qdimacs
600.04	600.092	QBF/2QBF/qbfgallery2014/complexity/query48_exquery_1344n.qdimacs
600.036	600.104	QBF/2QBF/qbfgallery2014/complexity/query49_ntrivil_1344n.qdimacs
600.08	600.076	QBF/2QBF/qbfgallery2014/complexity/query50_query06_1344n.qdimacs
600.08	600.084	QBF/2QBF/qbfgallery2014/complexity/query51_query57_1344n.qdimacs
600.064	600.064	QBF/2QBF/qbfgallery2014/complexity/query52_query25_1344n.qdimacs
600.084	600.02	QBF/2QBF/qbfgallery2014/complexity/query54_query58_1344n.qdimacs
600.1	600.064	QBF/2QBF/qbfgallery2014/complexity/query60_query10_1344n.qdimacs
600.052	600.068	QBF/2QBF/qbfgallery2014/complexity/query60_query33_1344n.qdimacs
600.088	600.116	QBF/2QBF/qbfgallery2014/complexity/query60_query44_1344n.qdimacs
600.028	600.048	QBF/2QBF/qbfgallery2014/complexity/query60_query45_1344n.qdimacs
600.08	600.024	QBF/2QBF/qbfgallery2014/complexity/query64_query01_1344n.qdimacs
600.076	600.06	QBF/2QBF/qbfgallery2014/complexity/query64_query11_1344n.qdimacs
600.04	600.068	QBF/2QBF/qbfgallery2014/complexity/query71_query31_1344n.qdimacs
600.048	600.072	QBF/2QBF/qbfgallery2014/complexity/query71_query34_1344n.qdimacs
600.028	600.028	QBF/2QBF/qbfgallery2014/complexity/query71_query36_1344n.qdimacs
600.068	600.008	QBF/qbfgallery2014/applications/complexity/query36_query25_1344n.qdimacs
1.116	0.036	QBF/2QBF/terminator/stmt19_133_217.qdimacs
0.068	0.072	QBF/2QBF/terminator/stmt19_137_408.qdimacs
0.056	0.06	QBF/2QBF/terminator/stmt19_177_309.qdimacs
0.068	0.072	QBF/2QBF/terminator/stmt19_180_352.qdimacs
0.056	0.06	QBF/2QBF/terminator/stmt19_217_302.qdimacs
0.056	0.06	QBF/2QBF/terminator/stmt19_217_309.qdimacs
0.072	0.076	QBF/2QBF/terminator/stmt19_352_359.qdimacs
0.032	0.032	QBF/2QBF/terminator/stmt19_3_214.qdimacs
0.068	0.068	QBF/2QBF/terminator/stmt19_3_401.qdimacs
0.032	0.036	QBF/2QBF/terminator/stmt19_66_214.qdimacs
0.056	0.056	QBF/2QBF/terminator/stmt19_67_318.qdimacs
0.028	0.028	QBF/2QBF/terminator/stmt19_83_142.qdimacs
0.068	0.072	QBF/2QBF/terminator/stmt19_83_412.qdimacs
0.044	0.044	QBF/2QBF/terminator/stmt19_90_266.qdimacs
0.068	0.068	QBF/2QBF/terminator/stmt19_90_408.qdimacs
0.056	0.056	QBF/2QBF/terminator/stmt21_138_304.qdimacs
0.068	0.072	QBF/2QBF/terminator/stmt21_143_403.qdimacs
0.044	0.044	QBF/2QBF/terminator/stmt21_178_258.qdimacs
15.232	0.136	QBF/2QBF/terminator/stmt21_181_218.qdimacs
0.06	0.068	QBF/2QBF/terminator/stmt21_262_319.qdimacs
86.052	142.12	QBF/2QBF/terminator/stmt21_319_418.qdimacs
542.256	600.1	QBF/2QBF/terminator/stmt21_354_403.qdimacs
0.024	0.024	QBF/2QBF/terminator/stmt21_5_134.qdimacs
0.06	0.064	QBF/2QBF/terminator/stmt21_70_369.qdimacs
0.064	0.064	QBF/2QBF/terminator/stmt21_71_354.qdimacs
0.068	0.068	QBF/2QBF/terminator/stmt21_71_413.qdimacs
0.056	0.056	QBF/2QBF/terminator/stmt21_79_304.qdimacs
0.036	0.036	QBF/2QBF/terminator/stmt21_84_215.qdimacs
0.064	0.064	QBF/2QBF/terminator/stmt21_84_364.qdimacs
0.492	0.076	QBF/2QBF/terminator/stmt22_311_370.qdimacs
0.068	0.068	QBF/2QBF/terminator/stmt22_6_414.qdimacs
0.016	0.016	QBF/2QBF/terminator/stmt22_6_72.qdimacs
0.032	0.032	QBF/2QBF/terminator/stmt22_73_182.qdimacs
0.056	0.056	QBF/2QBF/terminator/stmt22_73_311.qdimacs
0.044	0.044	QBF/2QBF/terminator/stmt22_92_263.qdimacs
0.024	0.028	QBF/2QBF/terminator/stmt27_16_149.qdimacs
0.032	0.032	QBF/2QBF/terminator/stmt27_16_224.qdimacs
0.02	0.02	QBF/2QBF/terminator/stmt27_16_97.qdimacs
0.064	0.072	QBF/2QBF/terminator/stmt29_226_376.qdimacs
8.34	0.516	QBF/2QBF/terminator/stmt31_190_227.qdimacs
0.056	0.06	QBF/2QBF/terminator/stmt31_22_328.qdimacs
0.032	0.036	QBF/2QBF/terminator/stmt39_107_197.qdimacs
0.024	0.024	QBF/2QBF/terminator/stmt41_37_108.qdimacs
0.068	0.068	QBF/2QBF/terminator/stmt44_40_387.qdimacs
0.052	0.056	QBF/2QBF/terminator/stmt44_41_288.qdimacs
0.036	0.04	QBF/2QBF/terminator/stmt46_111_238.qdimacs
0.052	0.06	QBF/2QBF/terminator/stmt50_205_293.qdimacs
0.068	0.068	QBF/2QBF/terminator/stmt52_244_394.qdimacs
0.024	0.028	QBF/2QBF/terminator/stmt52_55_117.qdimacs
0.02	0.024	QBF/2QBF/RankingFunctions/rankfunc15_signed_16.qdimacs
0.02	0.024	QBF/2QBF/RankingFunctions/rankfunc15_unsigned_16.qdimacs
0.072	0.08	QBF/2QBF/RankingFunctions/rankfunc16_signed_32.qdimacs
0.236	0.244	QBF/2QBF/RankingFunctions/rankfunc16_unsigned_64.qdimacs
0.064	0.068	QBF/2QBF/RankingFunctions/rankfunc18_signed_32.qdimacs
0.02	0.02	QBF/2QBF/RankingFunctions/rankfunc19_signed_16.qdimacs
0.152	0.16	QBF/2QBF/RankingFunctions/rankfunc19_unsigned_64.qdimacs
0.1	0.104	QBF/2QBF/RankingFunctions/rankfunc1_unsigned_64.qdimacs
0.076	0.08	QBF/2QBF/RankingFunctions/rankfunc21_signed_32.qdimacs
0.016	0.016	QBF/2QBF/RankingFunctions/rankfunc22_signed_32.qdimacs
0.048	0.052	QBF/2QBF/RankingFunctions/rankfunc22_unsigned_64.qdimacs
0.076	0.08	QBF/2QBF/RankingFunctions/rankfunc25_unsigned_16.qdimacs
0.112	0.116	QBF/2QBF/RankingFunctions/rankfunc26_unsigned_64.qdimacs
0.004	0.004	QBF/2QBF/RankingFunctions/rankfunc27_signed_16.qdimacs
0.008	0.008	QBF/2QBF/RankingFunctions/rankfunc27_signed_32.qdimacs
0.096	0.016	QBF/2QBF/RankingFunctions/rankfunc28_signed_16.qdimacs
0.004	0.004	QBF/2QBF/RankingFunctions/rankfunc2_signed_16.qdimacs
0.056	0.06	QBF/2QBF/RankingFunctions/rankfunc33_unsigned_64.qdimacs
0.012	0.012	QBF/2QBF/RankingFunctions/rankfunc34_unsigned_32.qdimacs
0.008	0.008	QBF/2QBF/RankingFunctions/rankfunc36_signed_32.qdimacs
0.0	0.0	QBF/2QBF/RankingFunctions/rankfunc37_signed_16.qdimacs
0.124	0.128	QBF/2QBF/RankingFunctions/rankfunc3_unsigned_32.qdimacs
0.416	0.424	QBF/2QBF/RankingFunctions/rankfunc3_unsigned_64.qdimacs
0.18	0.184	QBF/2QBF/RankingFunctions/rankfunc42_signed_64.qdimacs
0.016	0.016	QBF/2QBF/RankingFunctions/rankfunc43_signed_16.qdimacs
0.044	0.048	QBF/2QBF/RankingFunctions/rankfunc43_unsigned_32.qdimacs
0.068	0.068	QBF/2QBF/RankingFunctions/rankfunc44_unsigned_64.qdimacs
0.348	0.04	QBF/2QBF/RankingFunctions/rankfunc45_signed_32.qdimacs
1.152	3.176	QBF/2QBF/RankingFunctions/rankfunc45_signed_64.qdimacs
0.008	0.008	QBF/2QBF/RankingFunctions/rankfunc45_unsigned_16.qdimacs
0.072	0.076	QBF/2QBF/RankingFunctions/rankfunc45_unsigned_64.qdimacs
0.36	0.236	QBF/2QBF/RankingFunctions/rankfunc46_unsigned_16.qdimacs
0.168	4.072	QBF/2QBF/RankingFunctions/rankfunc46_unsigned_64.qdimacs
0.004	0.004	QBF/2QBF/RankingFunctions/rankfunc55_signed_16.qdimacs
0.004	0.004	QBF/2QBF/RankingFunctions/rankfunc56_unsigned_16.qdimacs
0.004	0.004	QBF/2QBF/RankingFunctions/rankfunc57_signed_16.qdimacs
0.016	0.016	QBF/2QBF/RankingFunctions/rankfunc57_signed_32.qdimacs
0.02	0.024	QBF/2QBF/RankingFunctions/rankfunc58_unsigned_32.qdimacs
0.072	0.092	QBF/2QBF/RankingFunctions/rankfunc5_unsigned_16.qdimacs
0.004	0.004	QBF/2QBF/RankingFunctions/rankfunc60_signed_16.qdimacs
0.028	0.032	QBF/2QBF/RankingFunctions/rankfunc60_signed_64.qdimacs
0.072	0.072	QBF/2QBF/RankingFunctions/rankfunc8_unsigned_64.qdimacs
600.032	2.004	QBF/2QBF/irqlkaepclte/stmt17_62_78.qdimacs
600.104	3.016	QBF/2QBF/irqlkaepclte/stmt17_62_98.qdimacs
274.996	1.396	QBF/2QBF/irqlkaepclte/stmt17_63_70.qdimacs
528.512	1.844	QBF/2QBF/irqlkaepclte/stmt17_63_78.qdimacs
383.628	2.056	QBF/2QBF/irqlkaepclte/stmt17_63_82.qdimacs
600.072	2.156	QBF/2QBF/irqlkaepclte/stmt17_70_78.qdimacs
600.056	2.576	QBF/2QBF/irqlkaepclte/stmt17_70_86.qdimacs
600.064	3.096	QBF/2QBF/irqlkaepclte/stmt17_70_90.qdimacs
600.072	3.264	QBF/2QBF/irqlkaepclte/stmt17_70_98.qdimacs
600.052	3.42	QBF/2QBF/irqlkaepclte/stmt17_74_90.qdimacs
600.072	3.572	QBF/2QBF/irqlkaepclte/stmt17_78_90.qdimacs
600.056	3.524	QBF/2QBF/irqlkaepclte/stmt17_78_94.qdimacs
600.068	3.684	QBF/2QBF/irqlkaepclte/stmt17_78_98.qdimacs
600.04	3.608	QBF/2QBF/irqlkaepclte/stmt17_82_94.qdimacs
600.06	3.972	QBF/2QBF/irqlkaepclte/stmt17_82_98.qdimacs
600.02	3.968	QBF/2QBF/irqlkaepclte/stmt17_86_98.qdimacs
600.076	2.32	QBF/2QBF/irqlkaepclte/stmt19_64_87.qdimacs
5.036	2.5	QBF/2QBF/irqlkaepclte/stmt19_64_91.qdimacs
401.344	3.14	QBF/2QBF/irqlkaepclte/stmt19_64_99.qdimacs
600.06	2.224	QBF/2QBF/irqlkaepclte/stmt19_65_87.qdimacs
600.052	2.652	QBF/2QBF/irqlkaepclte/stmt19_65_95.qdimacs
600.012	2.832	QBF/2QBF/irqlkaepclte/stmt19_71_95.qdimacs
600.048	2.216	QBF/2QBF/irqlkaepclte/stmt19_75_83.qdimacs
600.016	3.076	QBF/2QBF/irqlkaepclte/stmt19_75_95.qdimacs
600.048	3.036	QBF/2QBF/irqlkaepclte/stmt19_79_83.qdimacs
600.068	2.66	QBF/2QBF/irqlkaepclte/stmt19_79_87.qdimacs
600.052	3.444	QBF/2QBF/irqlkaepclte/stmt19_87_95.qdimacs
428.74	1.312	QBF/2QBF/irqlkaepclte/stmt23_66_67.qdimacs
459.96	1.784	QBF/2QBF/irqlkaepclte/stmt23_66_76.qdimacs
429.356	2.22	QBF/2QBF/irqlkaepclte/stmt23_66_96.qdimacs
556.608	2.576	QBF/2QBF/irqlkaepclte/stmt23_67_92.qdimacs
600.06	1.68	QBF/2QBF/irqlkaepclte/stmt23_72_76.qdimacs
600.088	4.116	QBF/2QBF/irqlkaepclte/stmt23_88_92.qdimacs
600.068	1.508	QBF/2QBF/irqlkaepclte/stmt28_68_69.qdimacs
600.048	1.552	QBF/2QBF/irqlkaepclte/stmt28_68_73.qdimacs
578.572	2.428	QBF/2QBF/irqlkaepclte/stmt28_68_81.qdimacs
600.056	2.972	QBF/2QBF/irqlkaepclte/stmt28_73_85.qdimacs
600.108	3.432	QBF/2QBF/irqlkaepclte/stmt28_73_97.qdimacs
600.056	3.3	QBF/2QBF/irqlkaepclte/stmt28_89_97.qdimacs
0.092	0.028	QBF/2QBF/irqlkaepclte/stmt7_33_34.qdimacs
600.016	2.244	QBF/2QBF/irqlkaepclte/stmt17_70_82.qdimacs
600.048	2.272	QBF/2QBF/irqlkaepclte/stmt17_74_78.qdimacs
600.028	2.856	QBF/2QBF/irqlkaepclte/stmt17_82_86.qdimacs
600.008	4.716	QBF/2QBF/irqlkaepclte/stmt17_94_98.qdimacs
600.04	3.904	QBF/2QBF/irqlkaepclte/stmt19_83_91.qdimacs
600.064	3.872	QBF/2QBF/irqlkaepclte/stmt23_92_96.qdimacs
0.012	0.004	QBF/2QBF/wmiforward/stmt11_643_645.qdimacs
0.016	0.008	QBF/2QBF/wmiforward/stmt124_966_965.qdimacs
0.016	0.008	QBF/2QBF/wmiforward/stmt137_903_911.qdimacs
0.0	0.0	QBF/2QBF/wmiforward/stmt16_0_1.qdimacs
0.008	0.008	QBF/2QBF/wmiforward/stmt16_285_286.qdimacs
0.032	0.032	QBF/2QBF/wmiforward/stmt16_47_48.qdimacs
0.012	0.004	QBF/2QBF/wmiforward/stmt16_818_819.qdimacs
0.024	0.012	QBF/2QBF/wmiforward/stmt16_950_951.qdimacs
0.036	0.032	QBF/2QBF/wmiforward/stmt17_99_98.qdimacs
0.004	0.004	QBF/2QBF/wmiforward/stmt18_258_260.qdimacs
0.0	0.0	QBF/2QBF/wmiforward/stmt1_145_146.qdimacs
0.0	0.0	QBF/2QBF/wmiforward/stmt1_20_21.qdimacs
0.032	0.028	QBF/2QBF/wmiforward/stmt1_60_61.qdimacs
0.06	0.016	QBF/2QBF/wmiforward/stmt1_629_630.qdimacs
0.084	0.024	QBF/2QBF/wmiforward/stmt1_787_788.qdimacs
0.008	0.0	QBF/2QBF/wmiforward/stmt1_811_812.qdimacs
0.016	0.008	QBF/2QBF/wmiforward/stmt1_919_920.qdimacs
0.064	0.008	QBF/2QBF/wmiforward/stmt21_326_327.qdimacs
0.0	0.0	QBF/2QBF/wmiforward/stmt24_148_149.qdimacs
0.004	0.004	QBF/2QBF/wmiforward/stmt24_292_293.qdimacs
0.02	0.008	QBF/2QBF/wmiforward/stmt24_765_766.qdimacs
0.0	0.0	QBF/2QBF/wmiforward/stmt24_7_8.qdimacs
0.004	0.004	QBF/2QBF/wmiforward/stmt27_296_297.qdimacs
0.024	0.008	QBF/2QBF/wmiforward/stmt27_584_603.qdimacs
0.02	0.008	QBF/2QBF/wmiforward/stmt27_946_955.qdimacs
0.024	0.008	QBF/2QBF/wmiforward/stmt2_480_551.qdimacs
0.016	0.004	QBF/2QBF/wmiforward/stmt2_649_647.qdimacs
0.016	0.008	QBF/2QBF/wmiforward/stmt2_649_723.qdimacs
0.02	0.008	QBF/2QBF/wmiforward/stmt2_649_776.qdimacs
1.044	0.328	QBF/2QBF/wmiforward/stmt2_976_999.qdimacs
0.024	0.008	QBF/2QBF/wmiforward/stmt32_570_572.qdimacs
0.044	0.028	QBF/2QBF/wmiforward/stmt37_941_942.qdimacs
0.056	0.028	QBF/2QBF/wmiforward/stmt38_943_942.qdimacs
0.012	0.004	QBF/2QBF/wmiforward/stmt3_639_640.qdimacs
0.012	0.012	QBF/2QBF/wmiforward/stmt41_118_131.qdimacs
0.044	0.024	QBF/2QBF/wmiforward/stmt41_566_580.qdimacs
0.02	0.008	QBF/2QBF/wmiforward/stmt41_738_737.qdimacs
0.036	0.02	QBF/2QBF/wmiforward/stmt41_738_749.qdimacs
0.0	0.0	QBF/2QBF/wmiforward/stmt44_107_108.qdimacs
0.016	0.004	QBF/2QBF/wmiforward/stmt44_435_436.qdimacs
0.02	0.008	QBF/2QBF/wmiforward/stmt44_554_555.qdimacs
0.02	0.008	QBF/2QBF/wmiforward/stmt44_554_604.qdimacs
0.016	0.008	QBF/2QBF/wmiforward/stmt44_916_917.qdimacs
0.004	0.004	QBF/2QBF/wmiforward/stmt70_191_213.qdimacs
0.02	0.008	QBF/2QBF/wmiforward/stmt70_495_501.qdimacs
0.016	0.008	QBF/2QBF/wmiforward/stmt70_854_859.qdimacs
0.016	0.008	QBF/2QBF/wmiforward/stmt72_696_721.qdimacs
0.004	0.004	QBF/2QBF/wmiforward/stmt82_224_225.qdimacs
0.016	0.008	QBF/2QBF/wmiforward/stmt86_889_890.qdimacs
0.012	0.004	QBF/2QBF/wmiforward/stmt9_350_351.qdimacs
0.0	0.0	QBF/QDIMACS/qbfeval2016-prenex-cnf/k_ph_n-1.qdimacs
600.08	0.22	QBF/QDIMACS/qbfeval2016-prenex-cnf/sortnetsort8.AE.stepl.003.qdimacs
600.068	600.08	QBF/QDIMACS/qbfeval2016-prenex-cnf/sortnetsort9.AE.stepl.009.qdimacs
600.084	7.332	QBF/QDIMACS/qbfeval2016-prenex-cnf/sortnetsort9.AE.stepl.012.qdimacs
0.0	0.0	QBF/QDIMACS/qbfeval2016-prenex-cnf/tree-exa10-10.qdimacs
0.0	0.0	QBF/QDIMACS/qbfeval2016-prenex-cnf/tree-exa10-30.qdimacs
10.752	0.096	QBF/QDIMACS/qbfeval2016-prenex-cnf/stmt41_160_235.qdimacs
600.076	2.992	QBF/2QBF/qbfeval2016-2qbf/sortnetsort10.AE.stepl.004.qdimacs
600.036	122.992	QBF/2QBF/qbfeval2016-2qbf/sortnetsort10.AE.stepl.005.qdimacs
600.028	600.056	QBF/2QBF/qbfeval2016-2qbf/sortnetsort10.AE.stepl.006.qdimacs
600.076	600.016	QBF/2QBF/qbfeval2016-2qbf/sortnetsort10.AE.stepl.007.qdimacs
600.064	600.064	QBF/2QBF/qbfeval2016-2qbf/sortnetsort10.AE.stepl.009.qdimacs
600.048	600.012	QBF/2QBF/qbfeval2016-2qbf/sortnetsort10.AE.stepl.011.qdimacs
600.08	9.552	QBF/2QBF/qbfeval2016-2qbf/sortnetsort10.AE.stepl.012.qdimacs
107.02	0.052	QBF/2QBF/qbfeval2016-2qbf/sortnetsort5.AE.stepl.003.qdimacs
600.084	0.2	QBF/2QBF/qbfeval2016-2qbf/sortnetsort5.AE.stepl.004.qdimacs
600.084	0.08	QBF/2QBF/qbfeval2016-2qbf/sortnetsort5.AE.stepl.005.qdimacs
43.56	0.04	QBF/2QBF/qbfeval2016-2qbf/sortnetsort5.AE.stepl.006.qdimacs
600.092	0.016	QBF/2QBF/qbfeval2016-2qbf/sortnetsort5.AE.stepl.007.qdimacs
600.088	0.128	QBF/2QBF/qbfeval2016-2qbf/sortnetsort6.AE.stepl.003.qdimacs
600.092	0.436	QBF/2QBF/qbfeval2016-2qbf/sortnetsort6.AE.stepl.004.qdimacs
600.096	0.22	QBF/2QBF/qbfeval2016-2qbf/sortnetsort6.AE.stepl.005.qdimacs
600.032	0.044	QBF/2QBF/qbfeval2016-2qbf/sortnetsort6.AE.stepl.006.qdimacs
600.076	0.38	QBF/2QBF/qbfeval2016-2qbf/sortnetsort6.AE.stepl.007.qdimacs
600.088	0.116	QBF/2QBF/qbfeval2016-2qbf/sortnetsort7.AE.stepl.003.qdimacs
600.092	0.904	QBF/2QBF/qbfeval2016-2qbf/sortnetsort7.AE.stepl.004.qdimacs
600.08	14.64	QBF/2QBF/qbfeval2016-2qbf/sortnetsort7.AE.stepl.005.qdimacs
600.056	2.112	QBF/2QBF/qbfeval2016-2qbf/sortnetsort7.AE.stepl.006.qdimacs
600.08	0.968	QBF/2QBF/qbfeval2016-2qbf/sortnetsort7.AE.stepl.007.qdimacs
600.076	1.212	QBF/2QBF/qbfeval2016-2qbf/sortnetsort7.AE.stepl.008.qdimacs
600.028	0.988	QBF/2QBF/qbfeval2016-2qbf/sortnetsort7.AE.stepl.009.qdimacs
600.076	1.376	QBF/2QBF/qbfeval2016-2qbf/sortnetsort8.AE.stepl.004.qdimacs
600.008	34.6	QBF/2QBF/qbfeval2016-2qbf/sortnetsort8.AE.stepl.005.qdimacs
600.072	77.3	QBF/2QBF/qbfeval2016-2qbf/sortnetsort8.AE.stepl.006.qdimacs
600.084	41.4	QBF/2QBF/qbfeval2016-2qbf/sortnetsort8.AE.stepl.007.qdimacs
600.024	18.424	QBF/2QBF/qbfeval2016-2qbf/sortnetsort8.AE.stepl.008.qdimacs
600.06	25.212	QBF/2QBF/qbfeval2016-2qbf/sortnetsort8.AE.stepl.009.qdimacs
600.08	2.368	QBF/2QBF/qbfeval2016-2qbf/sortnetsort9.AE.stepl.004.qdimacs
600.088	59.352	QBF/2QBF/qbfeval2016-2qbf/sortnetsort9.AE.stepl.005.qdimacs
600.044	600.096	QBF/2QBF/qbfeval2016-2qbf/sortnetsort9.AE.stepl.006.qdimacs
600.008	600.056	QBF/2QBF/qbfeval2016-2qbf/sortnetsort9.AE.stepl.007.qdimacs
600.024	600.028	QBF/2QBF/qbfeval2016-2qbf/sortnetsort9.AE.stepl.008.qdimacs
600.064	600.064	QBF/2QBF/qbfeval2016-2qbf/sortnetsort9.AE.stepl.010.qdimacs
600.068	33.356	QBF/2QBF/qbfeval2016-2qbf/sortnetsort9.AE.stepl.011.qdimacs
0.0	0.0	QBF/2QBF/qbfeval2016-2qbf/tree-exa10-15.qdimacs
0.0	0.0	QBF/2QBF/qbfeval2016-2qbf/tree-exa10-20.qdimacs
0.0	0.0	QBF/2QBF/qbfeval2016-2qbf/tree-exa10-25.qdimacs
600.024	600.028	QBF/2QBF/qbfeval2016-2qbf/sortnetsort10.AE.stepl.010.qdimacs
600.076	600.072	QBF/2QBF/qbfeval2016-2qbf/sortnetsort10.AE.stepl.008.qdimacs


==> plots/hardwarefixpoint_cactus.csv <==
cadet-cegar-case-splits (G0)
number of solved instances,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120
Cost,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.004,0.004,0.004,0.004,0.004,0.004,0.004,0.008,0.008,0.008,0.008,0.008,0.012,0.012,0.012,0.012,0.016,0.016,0.016,0.02,0.024,0.024,0.024,0.024,0.024,0.024,0.028,0.028,0.032,0.032,0.036,0.036,0.036,0.04,0.04,0.044,0.048,0.048,0.052,0.052,0.056,0.056,0.06,0.06,0.064,0.064,0.068,0.068,0.072,0.076,0.076,0.08,0.08,0.08,0.088,0.088,0.088,0.088,0.108,0.108,0.112,0.116,0.124,0.128,0.136,0.14,0.14,0.16,0.164,0.168,0.18,0.188,0.22,0.228,0.232,0.248,0.26,0.284,0.296,0.332,0.36,0.392,0.436,0.488,0.496,0.552,0.824,1.032,2.396,3.088,4.756,7.576,7.688,10.536,10.964,11.708,12.688,13.084,15.616,18.944,21.648,24.54,27.328,79.476,156.244,157.616,457.436
cadet-case-splits (G0)
number of solved instances,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117
Cost,0.0,0.0,0.0,0.004,0.004,0.004,0.004,0.004,0.004,0.008,0.008,0.008,0.008,0.008,0.012,0.012,0.012,0.012,0.016,0.016,0.016,0.016,0.016,0.016,0.016,0.016,0.02,0.02,0.02,0.02,0.02,0.024,0.024,0.024,0.024,0.024,0.024,0.024,0.028,0.032,0.032,0.032,0.036,0.036,0.036,0.036,0.036,0.04,0.044,0.048,0.048,0.048,0.048,0.056,0.056,0.056,0.056,0.06,0.064,0.068,0.068,0.072,0.072,0.084,0.084,0.088,0.088,0.104,0.12,0.128,0.128,0.132,0.136,0.144,0.148,0.164,0.18,0.18,0.188,0.196,0.2,0.236,0.276,0.324,0.332,0.34,0.412,0.416,0.42,0.46,0.552,0.616,0.62,0.704,0.716,0.744,0.792,1.112,1.7,2.376,8.312,17.488,18.796,22.34,29.26,40.472,45.276,49.112,66.092,69.512,78.096,84.488,113.924,204.56,322.924,461.096,526.624
cadet-cegar (G0)
number of solved instances,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114
Cost,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.004,0.004,0.004,0.004,0.004,0.004,0.004,0.008,0.008,0.008,0.008,0.008,0.012,0.012,0.012,0.016,0.016,0.016,0.016,0.02,0.024,0.024,0.024,0.024,0.024,0.024,0.024,0.028,0.032,0.032,0.036,0.036,0.04,0.04,0.04,0.044,0.048,0.048,0.052,0.052,0.052,0.056,0.056,0.06,0.064,0.064,0.068,0.068,0.068,0.076,0.08,0.08,0.08,0.084,0.084,0.088,0.088,0.092,0.112,0.112,0.112,0.116,0.128,0.128,0.136,0.14,0.14,0.168,0.172,0.18,0.18,0.192,0.216,0.232,0.232,0.248,0.26,0.268,0.284,0.296,0.332,0.384,0.432,0.496,0.524,0.836,1.028,1.044,2.42,2.52,2.9,2.94,3.248,4.728,7.7,10.744,15.552,19.028,21.536,24.424,27.824
cadet (G0)
number of solved instances,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109
Cost,0.0,0.0,0.0,0.004,0.004,0.004,0.004,0.004,0.004,0.008,0.008,0.008,0.012,0.012,0.012,0.016,0.016,0.016,0.016,0.016,0.016,0.02,0.02,0.02,0.02,0.02,0.024,0.024,0.024,0.024,0.024,0.024,0.028,0.028,0.032,0.032,0.032,0.032,0.032,0.036,0.036,0.036,0.036,0.04,0.04,0.048,0.048,0.048,0.048,0.052,0.056,0.056,0.056,0.056,0.056,0.064,0.064,0.068,0.068,0.072,0.072,0.072,0.084,0.084,0.084,0.092,0.104,0.104,0.12,0.12,0.124,0.128,0.132,0.136,0.14,0.164,0.168,0.184,0.188,0.224,0.312,0.336,0.38,0.412,0.416,0.428,0.54,0.62,0.632,0.732,0.78,1.088,1.696,5.532,8.568,8.856,22.3,23.556,28.964,39.804,48.24,66.92,71.12,74.996,81.484,83.388,116.584,195.296,466.932
GhostQ (G0)
number of solved instances,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91
Cost,0.032,0.032,0.036,0.04,0.04,0.04,0.04,0.04,0.044,0.044,0.048,0.048,0.052,0.072,0.072,0.072,0.084,0.084,0.1,0.116,0.116,0.124,0.124,0.128,0.136,0.156,0.16,0.168,0.18,0.184,0.204,0.232,0.236,0.248,0.264,0.272,0.276,0.312,0.312,0.332,0.368,0.372,0.372,0.392,0.392,0.392,0.432,0.48,0.512,0.54,0.552,0.572,0.612,0.628,0.668,0.8,0.812,0.876,0.892,0.9,0.992,1.072,1.088,1.32,1.364,1.376,1.592,1.664,1.74,1.904,2.12,2.4,2.708,3.024,3.128,3.16,3.844,3.884,4.404,4.408,4.992,5.368,5.664,6.364,6.484,6.724,7.88,20.904,25.952,25.988,179.276
qesto (G0)
number of solved instances,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69
Cost,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.004,0.004,0.004,0.004,0.008,0.008,0.008,0.012,0.016,0.02,0.024,0.024,0.024,0.028,0.032,0.036,0.048,0.056,0.076,0.084,0.084,0.088,0.092,0.112,0.12,0.12,0.132,0.144,0.168,0.172,0.224,0.236,0.252,0.26,0.264,0.268,0.312,0.316,0.32,0.368,0.392,0.468,0.528,0.54,0.552,0.6,0.608,0.66,0.724,0.784,0.88,0.952,1.06,1.096,2.024,73.424,83.804
rareqs (G0)
number of solved instances,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69
Cost,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.004,0.004,0.004,0.008,0.008,0.008,0.012,0.016,0.02,0.024,0.024,0.024,0.028,0.032,0.04,0.044,0.052,0.056,0.072,0.08,0.088,0.092,0.116,0.12,0.12,0.132,0.144,0.16,0.172,0.176,0.228,0.236,0.248,0.26,0.264,0.268,0.3,0.316,0.32,0.368,0.38,0.524,0.536,0.552,0.6,0.612,0.66,0.728,0.828,0.884,0.944,1.052,1.1,1.916,3.188,15.028
depqbf (G0)
number of solved instances,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69
Cost,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.004,0.004,0.008,0.008,0.012,0.012,0.012,0.02,0.02,0.024,0.024,0.028,0.036,0.036,0.044,0.048,0.056,0.072,0.084,0.084,0.088,0.108,0.12,0.12,0.132,0.136,0.16,0.168,0.184,0.22,0.236,0.248,0.26,0.264,0.28,0.304,0.316,0.316,0.352,0.372,0.504,0.52,0.524,0.596,0.62,0.652,0.672,0.728,0.768,0.876,0.936,1.056,1.068,2.804,4.392
caqe (G0)
number of solved instances,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69
Cost,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.004,0.004,0.008,0.008,0.012,0.012,0.016,0.02,0.02,0.024,0.024,0.028,0.032,0.04,0.044,0.048,0.056,0.072,0.084,0.088,0.088,0.108,0.12,0.12,0.132,0.14,0.16,0.176,0.228,0.24,0.248,0.26,0.26,0.272,0.332,0.348,0.364,0.384,0.408,0.424,0.516,0.544,0.548,0.616,0.632,0.664,0.756,0.788,0.868,0.968,1.076,1.08,2.04,12.124,15.564
cadet-cegar-only (G0)
number of solved instances,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21
Cost,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.004,0.008,0.012,0.012,0.02,0.024,0.024,0.028,0.032,0.044,5.296


==> plots/hardwarefixpoint_cactus_cadet-case-distinction-g0.dat <==
number-of-solved-instances	Cost
1	0.0
2	0.0
3	0.0
4	0.0
5	0.004
6	0.004
7	0.004
8	0.004
9	0.004
10	0.004
11	0.004
12	0.004
13	0.004
14	0.004
15	0.004
16	0.004
17	0.008
18	0.008
19	0.008
20	0.008
21	0.008
22	0.008
23	0.012
24	0.012
25	0.012
26	0.016
27	0.016
28	0.016
29	0.02
30	0.02
31	0.02
32	0.02
33	0.024
34	0.024
35	0.024
36	0.028
37	0.028
38	0.028
39	0.032
40	0.032
41	0.036
42	0.04
43	0.044
44	0.044
45	0.048
46	0.048
47	0.056
48	0.06
49	0.064
50	0.072
51	0.076
52	0.08
53	0.116
54	0.128
55	0.148
56	0.168
57	0.176
58	0.18
59	0.2
60	0.212
61	0.28
62	0.324
63	0.328
64	0.372
65	0.384
66	0.4
67	0.408
68	0.424
69	0.428
70	0.432
71	0.46
72	0.492
73	0.568
74	0.576
75	0.652
76	0.728
77	0.904
78	0.924
79	1.076
80	1.096
81	1.212
82	1.28
83	1.296
84	1.38
85	1.732
86	1.916
87	2.564
88	2.628
89	2.764
90	3.28
91	3.628
92	5.144
93	6.068
94	6.72
95	8.152
96	8.424
97	9.116
98	9.98
99	11.176
100	11.88
101	12.164
102	14.424
103	18.62
104	19.448
105	20.364
106	24.696
107	27.324
108	29.956
109	30.24
110	31.248
111	35.816
112	82.796
113	91.272


==> plots/hardwarefixpoint_cactus_cadet-case-splits-g0.dat <==
number-of-solved-instances	Cost
1	0.0
2	0.0
3	0.0
4	0.004
5	0.004
6	0.004
7	0.004
8	0.004
9	0.004
10	0.008
11	0.008
12	0.008
13	0.008
14	0.008
15	0.012
16	0.012
17	0.012
18	0.012
19	0.016
20	0.016
21	0.016
22	0.016
23	0.016
24	0.016
25	0.016
26	0.016
27	0.02
28	0.02
29	0.02
30	0.02
31	0.02
32	0.024
33	0.024
34	0.024
35	0.024
36	0.024
37	0.024
38	0.024
39	0.028
40	0.032
41	0.032
42	0.032
43	0.036
44	0.036
45	0.036
46	0.036
47	0.036
48	0.04
49	0.044
50	0.048
51	0.048
52	0.048
53	0.048
54	0.056
55	0.056
56	0.056
57	0.056
58	0.06
59	0.064
60	0.068
61	0.068
62	0.072
63	0.072
64	0.084
65	0.084
66	0.088
67	0.088
68	0.104
69	0.12
70	0.128
71	0.128
72	0.132
73	0.136
74	0.144
75	0.148
76	0.164
77	0.18
78	0.18
79	0.188
80	0.196
81	0.2
82	0.236
83	0.276
84	0.324
85	0.332
86	0.34
87	0.412
88	0.416
89	0.42
90	0.46
91	0.552
92	0.616
93	0.62
94	0.704
95	0.716
96	0.744
97	0.792
98	1.112
99	1.7
100	2.376
101	8.312
102	17.488
103	18.796
104	22.34
105	29.26
106	40.472
107	45.276
108	49.112
109	66.092
110	69.512
111	78.096
112	84.488
113	113.924
114	204.56
115	322.924
116	461.096
117	526.624


==> plots/hardwarefixpoint_cactus_cadet-cegar-case-splits-g0.dat <==
number-of-solved-instances	Cost
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.0
12	0.0
13	0.0
14	0.004
15	0.004
16	0.004
17	0.004
18	0.004
19	0.004
20	0.004
21	0.008
22	0.008
23	0.008
24	0.008
25	0.008
26	0.012
27	0.012
28	0.012
29	0.012
30	0.016
31	0.016
32	0.016
33	0.02
34	0.024
35	0.024
36	0.024
37	0.024
38	0.024
39	0.024
40	0.028
41	0.028
42	0.032
43	0.032
44	0.036
45	0.036
46	0.036
47	0.04
48	0.04
49	0.044
50	0.048
51	0.048
52	0.052
53	0.052
54	0.056
55	0.056
56	0.06
57	0.06
58	0.064
59	0.064
60	0.068
61	0.068
62	0.072
63	0.076
64	0.076
65	0.08
66	0.08
67	0.08
68	0.088
69	0.088
70	0.088
71	0.088
72	0.108
73	0.108
74	0.112
75	0.116
76	0.124
77	0.128
78	0.136
79	0.14
80	0.14
81	0.16
82	0.164
83	0.168
84	0.18
85	0.188
86	0.22
87	0.228
88	0.232
89	0.248
90	0.26
91	0.284
92	0.296
93	0.332
94	0.36
95	0.392
96	0.436
97	0.488
98	0.496
99	0.552
100	0.824
101	1.032
102	2.396
103	3.088
104	4.756
105	7.576
106	7.688
107	10.536
108	10.964
109	11.708
110	12.688
111	13.084
112	15.616
113	18.944
114	21.648
115	24.54
116	27.328
117	79.476
118	156.244
119	157.616
120	457.436


==> plots/hardwarefixpoint_cactus_cadet-cegar-g0.dat <==
number-of-solved-instances	Cost
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.0
12	0.0
13	0.0
14	0.004
15	0.004
16	0.004
17	0.004
18	0.004
19	0.004
20	0.004
21	0.008
22	0.008
23	0.008
24	0.008
25	0.008
26	0.012
27	0.012
28	0.012
29	0.016
30	0.016
31	0.016
32	0.016
33	0.02
34	0.024
35	0.024
36	0.024
37	0.024
38	0.024
39	0.024
40	0.024
41	0.028
42	0.032
43	0.032
44	0.036
45	0.036
46	0.04
47	0.04
48	0.04
49	0.044
50	0.048
51	0.048
52	0.052
53	0.052
54	0.052
55	0.056
56	0.056
57	0.06
58	0.064
59	0.064
60	0.068
61	0.068
62	0.068
63	0.076
64	0.08
65	0.08
66	0.08
67	0.084
68	0.084
69	0.088
70	0.088
71	0.092
72	0.112
73	0.112
74	0.112
75	0.116
76	0.128
77	0.128
78	0.136
79	0.14
80	0.14
81	0.168
82	0.172
83	0.18
84	0.18
85	0.192
86	0.216
87	0.232
88	0.232
89	0.248
90	0.26
91	0.268
92	0.284
93	0.296
94	0.332
95	0.384
96	0.432
97	0.496
98	0.524
99	0.836
100	1.028
101	1.044
102	2.42
103	2.52
104	2.9
105	2.94
106	3.248
107	4.728
108	7.7
109	10.744
110	15.552
111	19.028
112	21.536
113	24.424
114	27.824


==> plots/hardwarefixpoint_cactus_cadet-g0.dat <==
number-of-solved-instances	Cost
1	0.0
2	0.0
3	0.0
4	0.004
5	0.004
6	0.004
7	0.004
8	0.004
9	0.004
10	0.008
11	0.008
12	0.008
13	0.012
14	0.012
15	0.012
16	0.016
17	0.016
18	0.016
19	0.016
20	0.016
21	0.016
22	0.02
23	0.02
24	0.02
25	0.02
26	0.02
27	0.024
28	0.024
29	0.024
30	0.024
31	0.024
32	0.024
33	0.028
34	0.028
35	0.032
36	0.032
37	0.032
38	0.032
39	0.032
40	0.036
41	0.036
42	0.036
43	0.036
44	0.04
45	0.04
46	0.048
47	0.048
48	0.048
49	0.048
50	0.052
51	0.056
52	0.056
53	0.056
54	0.056
55	0.056
56	0.064
57	0.064
58	0.068
59	0.068
60	0.072
61	0.072
62	0.072
63	0.084
64	0.084
65	0.084
66	0.092
67	0.104
68	0.104
69	0.12
70	0.12
71	0.124
72	0.128
73	0.132
74	0.136
75	0.14
76	0.164
77	0.168
78	0.184
79	0.188
80	0.224
81	0.312
82	0.336
83	0.38
84	0.412
85	0.416
86	0.428
87	0.54
88	0.62
89	0.632
90	0.732
91	0.78
92	1.088
93	1.696
94	5.532
95	8.568
96	8.856
97	22.3
98	23.556
99	28.964
100	39.804
101	48.24
102	66.92
103	71.12
104	74.996
105	81.484
106	83.388
107	116.584
108	195.296
109	466.932


==> plots/hardwarefixpoint_cactus_caqe-g0.dat <==
number-of-solved-instances	Cost
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.0
12	0.0
13	0.0
14	0.0
15	0.004
16	0.004
17	0.008
18	0.008
19	0.012
20	0.012
21	0.016
22	0.02
23	0.02
24	0.024
25	0.024
26	0.028
27	0.032
28	0.04
29	0.044
30	0.048
31	0.056
32	0.072
33	0.084
34	0.088
35	0.088
36	0.108
37	0.12
38	0.12
39	0.132
40	0.14
41	0.16
42	0.176
43	0.228
44	0.24
45	0.248
46	0.26
47	0.26
48	0.272
49	0.332
50	0.348
51	0.364
52	0.384
53	0.408
54	0.424
55	0.516
56	0.544
57	0.548
58	0.616
59	0.632
60	0.664
61	0.756
62	0.788
63	0.868
64	0.968
65	1.076
66	1.08
67	2.04
68	12.124
69	15.564


==> plots/hardwarefixpoint_cactus_depqbf-5-g0.dat <==
number-of-solved-instances	Cost
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.0
12	0.0
13	0.0
14	0.0
15	0.004
16	0.004
17	0.008
18	0.008
19	0.008
20	0.012
21	0.016
22	0.02
23	0.024
24	0.024
25	0.024
26	0.028
27	0.032
28	0.036
29	0.044
30	0.052
31	0.056
32	0.076
33	0.08
34	0.088
35	0.104
36	0.112
37	0.12
38	0.12
39	0.132
40	0.144
41	0.16
42	0.172
43	0.18
44	0.232
45	0.232
46	0.248
47	0.264
48	0.268
49	0.268
50	0.3
51	0.316
52	0.32
53	0.368
54	0.38
55	0.524
56	0.536
57	0.548
58	0.56
59	0.604
60	0.604
61	0.656
62	0.736
63	0.832
64	0.884
65	0.972
66	1.052
67	1.096
68	2.072
69	4.428


==> plots/hardwarefixpoint_cactus_depqbf-g0.dat <==
number-of-solved-instances	Cost
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.0
12	0.0
13	0.0
14	0.0
15	0.004
16	0.004
17	0.008
18	0.008
19	0.012
20	0.012
21	0.012
22	0.02
23	0.02
24	0.024
25	0.024
26	0.028
27	0.036
28	0.036
29	0.044
30	0.048
31	0.056
32	0.072
33	0.084
34	0.084
35	0.088
36	0.108
37	0.12
38	0.12
39	0.132
40	0.136
41	0.16
42	0.168
43	0.184
44	0.22
45	0.236
46	0.248
47	0.26
48	0.264
49	0.28
50	0.304
51	0.316
52	0.316
53	0.352
54	0.372
55	0.504
56	0.52
57	0.524
58	0.596
59	0.62
60	0.652
61	0.672
62	0.728
63	0.768
64	0.876
65	0.936
66	1.056
67	1.068
68	2.804
69	4.392


==> plots/hardwarefixpoint_cactus_ghostq-g0.dat <==
number-of-solved-instances	Cost
1	0.032
2	0.032
3	0.036
4	0.04
5	0.04
6	0.04
7	0.04
8	0.04
9	0.044
10	0.044
11	0.048
12	0.048
13	0.052
14	0.072
15	0.072
16	0.072
17	0.084
18	0.084
19	0.1
20	0.116
21	0.116
22	0.124
23	0.124
24	0.128
25	0.136
26	0.156
27	0.16
28	0.168
29	0.18
30	0.184
31	0.204
32	0.232
33	0.236
34	0.248
35	0.264
36	0.272
37	0.276
38	0.312
39	0.312
40	0.332
41	0.368
42	0.372
43	0.372
44	0.392
45	0.392
46	0.392
47	0.432
48	0.48
49	0.512
50	0.54
51	0.552
52	0.572
53	0.612
54	0.628
55	0.668
56	0.8
57	0.812
58	0.876
59	0.892
60	0.9
61	0.992
62	1.072
63	1.088
64	1.32
65	1.364
66	1.376
67	1.592
68	1.664
69	1.74
70	1.904
71	2.12
72	2.4
73	2.708
74	3.024
75	3.128
76	3.16
77	3.844
78	3.884
79	4.404
80	4.408
81	4.992
82	5.368
83	5.664
84	6.364
85	6.484
86	6.724
87	7.88
88	20.904
89	25.952
90	25.988
91	179.276


==> plots/hardwarefixpoint_cactus_qesto-g0.dat <==
number-of-solved-instances	Cost
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.0
12	0.0
13	0.004
14	0.004
15	0.004
16	0.004
17	0.008
18	0.008
19	0.008
20	0.012
21	0.016
22	0.02
23	0.024
24	0.024
25	0.024
26	0.028
27	0.032
28	0.036
29	0.048
30	0.056
31	0.076
32	0.084
33	0.084
34	0.088
35	0.092
36	0.112
37	0.12
38	0.12
39	0.132
40	0.144
41	0.168
42	0.172
43	0.224
44	0.236
45	0.252
46	0.26
47	0.264
48	0.268
49	0.312
50	0.316
51	0.32
52	0.368
53	0.392
54	0.468
55	0.528
56	0.54
57	0.552
58	0.6
59	0.608
60	0.66
61	0.724
62	0.784
63	0.88
64	0.952
65	1.06
66	1.096
67	2.024
68	73.424
69	83.804


==> plots/hardwarefixpoint_cactus_rareqs-g0.dat <==
number-of-solved-instances	Cost
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.0
12	0.0
13	0.0
14	0.004
15	0.004
16	0.004
17	0.008
18	0.008
19	0.008
20	0.012
21	0.016
22	0.02
23	0.024
24	0.024
25	0.024
26	0.028
27	0.032
28	0.04
29	0.044
30	0.052
31	0.056
32	0.072
33	0.08
34	0.088
35	0.092
36	0.116
37	0.12
38	0.12
39	0.132
40	0.144
41	0.16
42	0.172
43	0.176
44	0.228
45	0.236
46	0.248
47	0.26
48	0.264
49	0.268
50	0.3
51	0.316
52	0.32
53	0.368
54	0.38
55	0.524
56	0.536
57	0.552
58	0.6
59	0.612
60	0.66
61	0.728
62	0.828
63	0.884
64	0.944
65	1.052
66	1.1
67	1.916
68	3.188
69	15.028


==> plots/hardwarefixpoint_cactus_skizzo-g0.dat <==
number-of-solved-instances	Cost
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.004
7	0.004
8	0.004
9	0.004
10	0.004
11	0.004
12	0.008
13	0.012
14	0.016
15	0.024
16	0.024
17	0.044
18	0.052
19	0.06
20	0.072
21	0.076
22	0.08
23	0.092
24	0.096
25	0.104
26	0.128
27	0.136
28	0.168
29	0.176
30	0.192
31	0.228
32	0.228
33	0.288
34	0.296
35	0.312
36	0.312
37	0.324
38	0.352
39	0.356
40	0.376
41	0.404
42	0.44
43	0.452
44	0.484
45	0.524
46	0.588
47	0.628
48	0.628
49	0.652
50	0.684
51	0.728
52	0.748
53	0.752
54	0.78
55	0.8
56	0.856
57	0.988
58	1.004
59	1.264
60	1.32
61	1.432
62	1.584
63	1.728
64	1.98
65	2.644
66	2.68
67	2.78
68	2.964
69	3.584
70	4.176
71	4.5
72	5.184
73	5.376
74	5.952
75	8.084
76	14.344
77	20.824


==> plots/old hardwarefixpoint/hardwarefixpoint_cactus.csv <==
cadet-case-distinction (G0)
number of solved instances,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113
Cost,0,0.0,0.0,0.0,0.0,0.004,0.004,0.004,0.004,0.004,0.004,0.004,0.004,0.004,0.004,0.004,0.004,0.008,0.008,0.008,0.008,0.008,0.008,0.012,0.012,0.012,0.016,0.016,0.016,0.02,0.02,0.02,0.02,0.024,0.024,0.024,0.028,0.028,0.028,0.032,0.032,0.036,0.04,0.044,0.044,0.048,0.048,0.056,0.06,0.064,0.072,0.076,0.08,0.116,0.128,0.148,0.168,0.176,0.18,0.2,0.212,0.28,0.324,0.328,0.372,0.384,0.4,0.408,0.424,0.428,0.432,0.46,0.492,0.568,0.576,0.652,0.728,0.904,0.924,1.076,1.096,1.212,1.28,1.296,1.38,1.732,1.916,2.564,2.628,2.764,3.28,3.628,5.144,6.068,6.72,8.152,8.424,9.116,9.98,11.176,11.88,12.164,14.424,18.62,19.448,20.364,24.696,27.324,29.956,30.24,31.248,35.816,82.796,91.272
cadet-cegar (G0)
number of solved instances,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110
Cost,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.004,0.004,0.004,0.004,0.004,0.004,0.004,0.004,0.008,0.008,0.008,0.012,0.012,0.012,0.012,0.012,0.016,0.016,0.016,0.02,0.02,0.02,0.02,0.024,0.024,0.024,0.024,0.028,0.028,0.032,0.032,0.032,0.036,0.036,0.04,0.04,0.04,0.044,0.048,0.048,0.048,0.052,0.052,0.064,0.068,0.072,0.072,0.072,0.088,0.092,0.092,0.096,0.1,0.1,0.108,0.108,0.112,0.112,0.112,0.136,0.136,0.136,0.14,0.16,0.164,0.188,0.188,0.196,0.2,0.22,0.228,0.236,0.24,0.28,0.316,0.348,0.396,0.456,0.468,0.728,0.792,0.836,0.908,1.288,2.104,2.312,2.556,2.664,3.82,6.744,7.128,9.324,11.492,11.676,17.976,18.536,22.392,257.492,509.6,516.732
cadet (G0)
number of solved instances,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106
Cost,0,0.0,0.0,0.0,0.004,0.004,0.004,0.004,0.004,0.004,0.004,0.004,0.004,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.012,0.012,0.012,0.012,0.012,0.016,0.016,0.016,0.02,0.02,0.02,0.02,0.024,0.024,0.028,0.028,0.028,0.032,0.032,0.04,0.04,0.044,0.044,0.044,0.044,0.044,0.044,0.044,0.048,0.048,0.06,0.068,0.068,0.076,0.092,0.104,0.108,0.116,0.124,0.14,0.168,0.172,0.18,0.188,0.22,0.22,0.26,0.26,0.284,0.324,0.368,0.376,0.416,0.488,0.784,0.824,0.872,1.632,2.052,2.072,3.288,4.292,6.0,7.924,10.748,12.08,14.56,16.308,18.768,19.68,23.968,29.648,30.156,36.016,42.632,54.6,84.296,106.656,131.304,155.096,180.416,198.056,325.928,393.396,452.95,467.36,541.752
sKizzo (G0)
number of solved instances,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77
Cost,0,0.0,0.0,0.0,0.0,0.0,0.004,0.004,0.004,0.004,0.004,0.004,0.008,0.012,0.016,0.024,0.024,0.044,0.052,0.06,0.072,0.076,0.08,0.092,0.096,0.104,0.128,0.136,0.168,0.176,0.192,0.228,0.228,0.288,0.296,0.312,0.312,0.324,0.352,0.356,0.376,0.404,0.44,0.452,0.484,0.524,0.588,0.628,0.628,0.652,0.684,0.728,0.748,0.752,0.78,0.8,0.856,0.988,1.004,1.264,1.32,1.432,1.584,1.728,1.98,2.644,2.68,2.78,2.964,3.584,4.176,4.5,5.184,5.376,5.952,8.084,14.344,20.824
caqe (G0)
number of solved instances,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72
Cost,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.004,0.004,0.008,0.008,0.008,0.012,0.016,0.024,0.024,0.024,0.028,0.028,0.036,0.036,0.044,0.052,0.056,0.072,0.084,0.088,0.088,0.112,0.116,0.12,0.132,0.14,0.16,0.168,0.228,0.24,0.244,0.26,0.26,0.26,0.32,0.356,0.368,0.38,0.416,0.524,0.524,0.54,0.604,0.616,0.656,0.724,0.76,0.856,0.936,1.056,1.092,2.156,2.5,7.632,18.592,18.86,47.676,87.484
qesto (G0)
number of solved instances,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69
Cost,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.004,0.004,0.004,0.004,0.008,0.008,0.008,0.012,0.016,0.02,0.024,0.024,0.024,0.028,0.032,0.036,0.048,0.056,0.076,0.084,0.084,0.088,0.092,0.112,0.12,0.12,0.132,0.144,0.168,0.172,0.224,0.236,0.252,0.26,0.264,0.268,0.312,0.316,0.32,0.368,0.392,0.468,0.528,0.54,0.552,0.6,0.608,0.66,0.724,0.784,0.88,0.952,1.06,1.096,2.024,73.424,83.804
depqbf (G0)
number of solved instances,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69
Cost,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.004,0.004,0.008,0.008,0.008,0.012,0.016,0.02,0.024,0.024,0.024,0.028,0.032,0.036,0.044,0.052,0.056,0.076,0.08,0.088,0.104,0.112,0.12,0.12,0.132,0.144,0.16,0.172,0.18,0.232,0.232,0.248,0.264,0.268,0.268,0.3,0.316,0.32,0.368,0.38,0.524,0.536,0.548,0.56,0.604,0.604,0.656,0.736,0.832,0.884,0.972,1.052,1.096,2.072,4.428
rareqs (G0)
number of solved instances,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69
Cost,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.004,0.004,0.004,0.008,0.008,0.008,0.012,0.016,0.02,0.024,0.024,0.024,0.028,0.032,0.04,0.044,0.052,0.056,0.072,0.08,0.088,0.092,0.116,0.12,0.12,0.132,0.144,0.16,0.172,0.176,0.228,0.236,0.248,0.26,0.264,0.268,0.3,0.316,0.32,0.368,0.38,0.524,0.536,0.552,0.6,0.612,0.66,0.728,0.828,0.884,0.944,1.052,1.1,1.916,3.188,15.028
cadet-only-cegar (G0)
number of solved instances,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21
Cost,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.004,0.004,0.004,0.004,0.004,0.008,0.012,0.016,0.02,0.024,0.028,0.036,0.04,1.472


==> plots/old hardwarefixpoint/hardwarefixpoint_cactus_cadet-case-distinction-g0.dat <==
number-of-solved-instances	Cost
0	0
1	0.0
2	0.0
3	0.0
4	0.0
5	0.004
6	0.004
7	0.004
8	0.004
9	0.004
10	0.004
11	0.004
12	0.004
13	0.004
14	0.004
15	0.004
16	0.004
17	0.008
18	0.008
19	0.008
20	0.008
21	0.008
22	0.008
23	0.012
24	0.012
25	0.012
26	0.016
27	0.016
28	0.016
29	0.02
30	0.02
31	0.02
32	0.02
33	0.024
34	0.024
35	0.024
36	0.028
37	0.028
38	0.028
39	0.032
40	0.032
41	0.036
42	0.04
43	0.044
44	0.044
45	0.048
46	0.048
47	0.056
48	0.06
49	0.064
50	0.072
51	0.076
52	0.08
53	0.116
54	0.128
55	0.148
56	0.168
57	0.176
58	0.18
59	0.2
60	0.212
61	0.28
62	0.324
63	0.328
64	0.372
65	0.384
66	0.4
67	0.408
68	0.424
69	0.428
70	0.432
71	0.46
72	0.492
73	0.568
74	0.576
75	0.652
76	0.728
77	0.904
78	0.924
79	1.076
80	1.096
81	1.212
82	1.28
83	1.296
84	1.38
85	1.732
86	1.916
87	2.564
88	2.628
89	2.764
90	3.28
91	3.628
92	5.144
93	6.068
94	6.72
95	8.152
96	8.424
97	9.116
98	9.98
99	11.176
100	11.88
101	12.164
102	14.424
103	18.62
104	19.448
105	20.364
106	24.696
107	27.324
108	29.956
109	30.24
110	31.248
111	35.816
112	82.796
113	91.272


==> plots/old hardwarefixpoint/hardwarefixpoint_cactus_cadet-cegar-g0.dat <==
number-of-solved-instances	Cost
0	0
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.004
12	0.004
13	0.004
14	0.004
15	0.004
16	0.004
17	0.004
18	0.004
19	0.008
20	0.008
21	0.008
22	0.012
23	0.012
24	0.012
25	0.012
26	0.012
27	0.016
28	0.016
29	0.016
30	0.02
31	0.02
32	0.02
33	0.02
34	0.024
35	0.024
36	0.024
37	0.024
38	0.028
39	0.028
40	0.032
41	0.032
42	0.032
43	0.036
44	0.036
45	0.04
46	0.04
47	0.04
48	0.044
49	0.048
50	0.048
51	0.048
52	0.052
53	0.052
54	0.064
55	0.068
56	0.072
57	0.072
58	0.072
59	0.088
60	0.092
61	0.092
62	0.096
63	0.1
64	0.1
65	0.108
66	0.108
67	0.112
68	0.112
69	0.112
70	0.136
71	0.136
72	0.136
73	0.14
74	0.16
75	0.164
76	0.188
77	0.188
78	0.196
79	0.2
80	0.22
81	0.228
82	0.236
83	0.24
84	0.28
85	0.316
86	0.348
87	0.396
88	0.456
89	0.468
90	0.728
91	0.792
92	0.836
93	0.908
94	1.288
95	2.104
96	2.312
97	2.556
98	2.664
99	3.82
100	6.744
101	7.128
102	9.324
103	11.492
104	11.676
105	17.976
106	18.536
107	22.392
108	257.492
109	509.6
110	516.732


==> plots/old hardwarefixpoint/hardwarefixpoint_cactus_cadet-g0.dat <==
number-of-solved-instances	Cost
0	0
1	0.0
2	0.0
3	0.0
4	0.004
5	0.004
6	0.004
7	0.004
8	0.004
9	0.004
10	0.004
11	0.004
12	0.004
13	0.008
14	0.008
15	0.008
16	0.008
17	0.008
18	0.008
19	0.008
20	0.012
21	0.012
22	0.012
23	0.012
24	0.012
25	0.016
26	0.016
27	0.016
28	0.02
29	0.02
30	0.02
31	0.02
32	0.024
33	0.024
34	0.028
35	0.028
36	0.028
37	0.032
38	0.032
39	0.04
40	0.04
41	0.044
42	0.044
43	0.044
44	0.044
45	0.044
46	0.044
47	0.044
48	0.048
49	0.048
50	0.06
51	0.068
52	0.068
53	0.076
54	0.092
55	0.104
56	0.108
57	0.116
58	0.124
59	0.14
60	0.168
61	0.172
62	0.18
63	0.188
64	0.22
65	0.22
66	0.26
67	0.26
68	0.284
69	0.324
70	0.368
71	0.376
72	0.416
73	0.488
74	0.784
75	0.824
76	0.872
77	1.632
78	2.052
79	2.072
80	3.288
81	4.292
82	6.0
83	7.924
84	10.748
85	12.08
86	14.56
87	16.308
88	18.768
89	19.68
90	23.968
91	29.648
92	30.156
93	36.016
94	42.632
95	54.6
96	84.296
97	106.656
98	131.304
99	155.096
100	180.416
101	198.056
102	325.928
103	393.396
104	452.95
105	467.36
106	541.752


==> plots/old hardwarefixpoint/hardwarefixpoint_cactus_cadet-only-cegar-g0.dat <==
number-of-solved-instances	Cost
0	0
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.004
9	0.004
10	0.004
11	0.004
12	0.004
13	0.008
14	0.012
15	0.016
16	0.02
17	0.024
18	0.028
19	0.036
20	0.04
21	1.472


==> plots/old hardwarefixpoint/hardwarefixpoint_cactus_caqe-g0.dat <==
number-of-solved-instances	Cost
0	0
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.0
12	0.0
13	0.0
14	0.0
15	0.004
16	0.004
17	0.008
18	0.008
19	0.008
20	0.012
21	0.016
22	0.024
23	0.024
24	0.024
25	0.028
26	0.028
27	0.036
28	0.036
29	0.044
30	0.052
31	0.056
32	0.072
33	0.084
34	0.088
35	0.088
36	0.112
37	0.116
38	0.12
39	0.132
40	0.14
41	0.16
42	0.168
43	0.228
44	0.24
45	0.244
46	0.26
47	0.26
48	0.26
49	0.32
50	0.356
51	0.368
52	0.38
53	0.416
54	0.524
55	0.524
56	0.54
57	0.604
58	0.616
59	0.656
60	0.724
61	0.76
62	0.856
63	0.936
64	1.056
65	1.092
66	2.156
67	2.5
68	7.632
69	18.592
70	18.86
71	47.676
72	87.484


==> plots/old hardwarefixpoint/hardwarefixpoint_cactus_depqbf-g0.dat <==
number-of-solved-instances	Cost
0	0
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.0
12	0.0
13	0.0
14	0.0
15	0.004
16	0.004
17	0.008
18	0.008
19	0.008
20	0.012
21	0.016
22	0.02
23	0.024
24	0.024
25	0.024
26	0.028
27	0.032
28	0.036
29	0.044
30	0.052
31	0.056
32	0.076
33	0.08
34	0.088
35	0.104
36	0.112
37	0.12
38	0.12
39	0.132
40	0.144
41	0.16
42	0.172
43	0.18
44	0.232
45	0.232
46	0.248
47	0.264
48	0.268
49	0.268
50	0.3
51	0.316
52	0.32
53	0.368
54	0.38
55	0.524
56	0.536
57	0.548
58	0.56
59	0.604
60	0.604
61	0.656
62	0.736
63	0.832
64	0.884
65	0.972
66	1.052
67	1.096
68	2.072
69	4.428


==> plots/old hardwarefixpoint/hardwarefixpoint_cactus_qesto-g0.dat <==
number-of-solved-instances	Cost
0	0
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.0
12	0.0
13	0.004
14	0.004
15	0.004
16	0.004
17	0.008
18	0.008
19	0.008
20	0.012
21	0.016
22	0.02
23	0.024
24	0.024
25	0.024
26	0.028
27	0.032
28	0.036
29	0.048
30	0.056
31	0.076
32	0.084
33	0.084
34	0.088
35	0.092
36	0.112
37	0.12
38	0.12
39	0.132
40	0.144
41	0.168
42	0.172
43	0.224
44	0.236
45	0.252
46	0.26
47	0.264
48	0.268
49	0.312
50	0.316
51	0.32
52	0.368
53	0.392
54	0.468
55	0.528
56	0.54
57	0.552
58	0.6
59	0.608
60	0.66
61	0.724
62	0.784
63	0.88
64	0.952
65	1.06
66	1.096
67	2.024
68	73.424
69	83.804


==> plots/old hardwarefixpoint/hardwarefixpoint_cactus_rareqs-g0.dat <==
number-of-solved-instances	Cost
0	0
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.0
12	0.0
13	0.0
14	0.004
15	0.004
16	0.004
17	0.008
18	0.008
19	0.008
20	0.012
21	0.016
22	0.02
23	0.024
24	0.024
25	0.024
26	0.028
27	0.032
28	0.04
29	0.044
30	0.052
31	0.056
32	0.072
33	0.08
34	0.088
35	0.092
36	0.116
37	0.12
38	0.12
39	0.132
40	0.144
41	0.16
42	0.172
43	0.176
44	0.228
45	0.236
46	0.248
47	0.26
48	0.264
49	0.268
50	0.3
51	0.316
52	0.32
53	0.368
54	0.38
55	0.524
56	0.536
57	0.552
58	0.6
59	0.612
60	0.66
61	0.728
62	0.828
63	0.884
64	0.944
65	1.052
66	1.1
67	1.916
68	3.188
69	15.028


==> plots/old hardwarefixpoint/hardwarefixpoint_cactus_skizzo-g0.dat <==
number-of-solved-instances	Cost
0	0
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.004
7	0.004
8	0.004
9	0.004
10	0.004
11	0.004
12	0.008
13	0.012
14	0.016
15	0.024
16	0.024
17	0.044
18	0.052
19	0.06
20	0.072
21	0.076
22	0.08
23	0.092
24	0.096
25	0.104
26	0.128
27	0.136
28	0.168
29	0.176
30	0.192
31	0.228
32	0.228
33	0.288
34	0.296
35	0.312
36	0.312
37	0.324
38	0.352
39	0.356
40	0.376
41	0.404
42	0.44
43	0.452
44	0.484
45	0.524
46	0.588
47	0.628
48	0.628
49	0.652
50	0.684
51	0.728
52	0.748
53	0.752
54	0.78
55	0.8
56	0.856
57	0.988
58	1.004
59	1.264
60	1.32
61	1.432
62	1.584
63	1.728
64	1.98
65	2.644
66	2.68
67	2.78
68	2.964
69	3.584
70	4.176
71	4.5
72	5.184
73	5.376
74	5.952
75	8.084
76	14.344
77	20.824


==> plots/qbfeval-2017-2qbf_cactus.csv <==
GhostQ (G0)
number of solved instances,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204,205,206,207,208,209,210,211,212,213,214,215,216,217,218,219,220,221,222,223,224,225,226,227,228,229,230,231,232,233,234,235,236,237,238,239,240,241,242,243,244,245,246,247,248
Cost,0.04,0.04,0.04,0.044,0.044,0.048,0.052,0.056,0.06,0.084,0.088,0.092,0.1,0.12,0.12,0.124,0.124,0.128,0.136,0.144,0.148,0.148,0.152,0.168,0.168,0.192,0.204,0.212,0.212,0.22,0.224,0.24,0.256,0.26,0.272,0.276,0.28,0.284,0.292,0.292,0.296,0.296,0.312,0.312,0.316,0.356,0.356,0.356,0.36,0.36,0.388,0.396,0.408,0.408,0.424,0.428,0.436,0.448,0.452,0.452,0.456,0.464,0.472,0.48,0.484,0.488,0.496,0.496,0.5,0.508,0.512,0.516,0.528,0.532,0.544,0.556,0.556,0.56,0.564,0.576,0.584,0.604,0.608,0.62,0.644,0.66,0.676,0.724,0.724,0.728,0.736,0.752,0.8,0.8,0.816,0.836,0.836,0.84,0.844,0.86,0.868,0.872,0.876,0.88,0.892,0.892,0.896,0.912,0.936,0.98,1.04,1.084,1.088,1.092,1.1,1.124,1.136,1.168,1.22,1.32,1.348,1.388,1.42,1.428,1.464,1.504,1.512,1.56,1.648,1.66,1.664,1.728,1.772,1.776,1.812,1.84,1.848,1.892,2.04,2.044,2.076,2.352,2.444,2.512,2.532,2.568,2.796,2.856,2.916,3.064,3.216,3.416,3.492,3.548,3.752,3.824,3.848,3.912,3.924,4.108,4.124,5.04,5.28,5.472,5.508,5.592,7.34,7.344,8.04,8.088,8.456,8.564,8.992,9.3,9.592,11.204,13.28,15.092,16.728,19.296,20.12,21.74,23.504,25.292,28.052,29.384,30.452,33.228,33.264,37.508,38.784,39.144,41.152,44.252,45.476,47.252,48.36,49.008,51.692,54.528,55.068,55.824,60.58,62.632,63.008,64.516,66.616,67.388,68.208,74.476,75.592,77.048,79.24,81.356,83.66,83.936,84.948,85.0,85.892,86.812,87.024,87.108,89.9,90.4,95.592,98.784,101.856,104.628,110.588,114.036,125.012,146.628,168.184,170.284,173.836,175.912,186.484,243.408,251.6,338.112,402.012,413.584,414.876,494.436,506.32,611.236,681.488,808.276
cadet-cegar (G0)
number of solved instances,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204,205,206,207,208,209,210,211,212,213,214,215,216,217,218,219,220,221,222,223,224,225,226,227,228,229,230,231,232,233,234,235,236,237,238,239,240,241,242,243
Cost,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.004,0.004,0.004,0.004,0.004,0.008,0.008,0.008,0.008,0.008,0.012,0.012,0.012,0.016,0.016,0.016,0.02,0.02,0.024,0.024,0.024,0.024,0.024,0.024,0.024,0.032,0.032,0.036,0.036,0.04,0.04,0.04,0.04,0.04,0.04,0.044,0.044,0.044,0.044,0.044,0.044,0.048,0.048,0.048,0.048,0.052,0.052,0.052,0.056,0.056,0.056,0.056,0.056,0.06,0.06,0.064,0.064,0.064,0.068,0.068,0.068,0.068,0.072,0.076,0.076,0.076,0.08,0.08,0.08,0.08,0.08,0.08,0.084,0.084,0.084,0.084,0.084,0.084,0.088,0.088,0.088,0.088,0.088,0.088,0.088,0.088,0.088,0.088,0.088,0.092,0.092,0.092,0.096,0.096,0.096,0.1,0.104,0.104,0.104,0.112,0.112,0.112,0.124,0.124,0.124,0.124,0.124,0.124,0.132,0.132,0.136,0.136,0.14,0.156,0.16,0.164,0.168,0.168,0.172,0.176,0.176,0.18,0.184,0.212,0.236,0.24,0.26,0.264,0.276,0.28,0.3,0.332,0.376,0.38,0.484,0.552,0.612,0.628,0.636,0.796,0.948,1.02,1.224,1.228,1.336,1.44,1.592,1.728,1.732,2.08,2.12,2.256,2.308,2.44,2.476,2.524,2.756,2.84,2.896,2.996,3.028,3.104,3.272,3.404,3.5,3.576,3.668,3.688,3.712,3.864,3.884,3.94,4.072,4.148,4.16,4.16,4.248,4.26,4.424,4.44,4.648,4.66,4.74,5.0,5.004,5.136,5.188,5.516,5.672,5.856,5.876,5.972,6.06,6.752,6.96,7.444,9.244,9.252,11.268,12.408,13.28,13.84,14.288,15.568,19.904,21.516,21.792,27.428,29.244,39.072,39.908,42.02,60.232,60.504,74.592,76.252,78.144,79.504,79.784,79.82,91.608,99.928,131.16,133.468,136.716,139.808,143.26,149.996,161.336,169.992,245.42,273.9,451.064,498.916,546.328
cadet-cegar-case-splits (G0)
number of solved instances,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204,205,206,207,208,209,210,211,212,213,214,215,216,217,218,219,220,221,222,223,224,225,226,227,228,229,230,231,232,233,234,235,236,237,238,239,240,241,242,243
Cost,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.004,0.004,0.004,0.004,0.004,0.008,0.008,0.008,0.008,0.008,0.012,0.012,0.012,0.016,0.016,0.016,0.02,0.02,0.024,0.024,0.024,0.024,0.024,0.024,0.024,0.032,0.032,0.036,0.036,0.04,0.04,0.04,0.04,0.04,0.04,0.04,0.044,0.044,0.044,0.044,0.044,0.044,0.048,0.048,0.048,0.052,0.052,0.052,0.052,0.056,0.056,0.056,0.056,0.06,0.06,0.064,0.064,0.064,0.064,0.072,0.072,0.072,0.072,0.076,0.076,0.076,0.08,0.08,0.08,0.08,0.08,0.08,0.084,0.084,0.084,0.084,0.084,0.088,0.088,0.088,0.088,0.088,0.088,0.088,0.088,0.088,0.088,0.088,0.092,0.092,0.092,0.092,0.096,0.096,0.1,0.1,0.104,0.104,0.108,0.108,0.112,0.116,0.124,0.124,0.124,0.124,0.124,0.124,0.132,0.136,0.136,0.14,0.152,0.16,0.164,0.164,0.172,0.172,0.176,0.176,0.18,0.18,0.188,0.212,0.236,0.24,0.248,0.252,0.252,0.276,0.296,0.328,0.36,0.484,0.484,0.488,0.556,0.62,0.832,1.44,1.664,1.72,1.724,1.936,2.004,2.048,2.108,2.152,2.2,2.268,2.296,2.32,2.36,2.452,2.46,2.46,2.556,2.608,2.688,2.7,2.708,2.712,2.924,3.02,3.028,3.084,3.104,3.16,3.212,3.288,3.288,3.352,3.364,3.468,3.6,3.696,3.824,3.96,3.98,4.06,4.088,4.124,4.128,4.22,4.256,4.264,4.796,4.828,4.892,5.064,5.7,7.516,7.516,7.536,8.532,9.236,9.328,10.248,11.16,11.764,13.184,13.772,14.704,15.732,16.48,21.432,24.992,27.2,30.868,33.932,35.032,45.864,46.34,62.604,71.788,81.284,83.336,91.248,111.068,111.424,141.54,152.956,158.248,184.136,199.52,212.076,222.86,255.06,401.96,454.392,456.008,476.4,720.516,789.076,795.148
rareqs (G0)
number of solved instances,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204,205,206,207,208,209,210,211,212,213,214,215,216,217,218,219,220,221,222,223,224,225,226,227,228,229,230,231,232,233,234
Cost,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.004,0.004,0.008,0.008,0.008,0.008,0.008,0.008,0.012,0.012,0.012,0.012,0.012,0.016,0.016,0.016,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.024,0.024,0.032,0.032,0.032,0.032,0.036,0.036,0.04,0.04,0.04,0.04,0.04,0.044,0.044,0.044,0.048,0.048,0.048,0.056,0.06,0.06,0.064,0.068,0.072,0.072,0.072,0.076,0.076,0.08,0.088,0.088,0.092,0.092,0.096,0.096,0.096,0.104,0.108,0.108,0.108,0.116,0.124,0.136,0.144,0.148,0.156,0.156,0.16,0.164,0.176,0.18,0.184,0.184,0.212,0.224,0.224,0.24,0.244,0.256,0.256,0.272,0.296,0.312,0.32,0.324,0.332,0.336,0.356,0.364,0.392,0.416,0.424,0.432,0.444,0.452,0.492,0.516,0.556,0.572,0.656,0.66,0.68,0.712,0.736,0.772,0.776,0.852,0.948,1.048,1.164,1.2,1.292,1.348,1.368,1.58,1.66,1.68,1.724,1.748,1.848,1.94,1.988,2.016,2.196,2.536,2.644,3.232,3.408,3.5,3.908,4.252,4.552,6.04,6.052,6.172,6.296,7.952,8.136,8.228,8.528,9.74,10.176,10.996,11.716,11.856,12.748,14.812,14.86,15.676,17.76,18.62,21.9,23.256,23.996,26.772,28.444,28.644,29.74,30.428,32.268,34.42,43.736,43.904,46.68,46.748,61.872,62.864,63.708,65.568,66.02,67.836,69.972,71.144,75.492,95.032,99.028,100.2,102.16,107.768,108.648,114.384,117.964,120.008,127.636,134.732,142.056,147.748,171.972,192.604,194.296,203.968,204.6,208.708,224.076,227.672,242.068,254.512,296.588,307.308,321.516,534.648,535.208,583.104,764.024,790.604,843.948,881.46,883.308
caqe (G0)
number of solved instances,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204,205,206,207,208,209,210,211,212,213,214,215,216,217,218,219,220,221,222,223,224,225,226,227,228,229,230,231
Cost,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.004,0.004,0.008,0.008,0.008,0.008,0.008,0.012,0.012,0.012,0.012,0.012,0.012,0.016,0.016,0.016,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.024,0.024,0.028,0.032,0.032,0.036,0.036,0.036,0.036,0.036,0.04,0.04,0.04,0.04,0.04,0.044,0.044,0.048,0.048,0.048,0.06,0.064,0.072,0.072,0.084,0.088,0.088,0.092,0.096,0.1,0.1,0.104,0.108,0.116,0.124,0.128,0.136,0.136,0.144,0.148,0.152,0.156,0.156,0.16,0.164,0.164,0.188,0.208,0.212,0.216,0.228,0.228,0.24,0.24,0.244,0.244,0.252,0.252,0.26,0.268,0.292,0.328,0.332,0.36,0.364,0.396,0.408,0.416,0.44,0.448,0.456,0.464,0.492,0.5,0.504,0.572,0.664,0.672,0.684,0.72,0.748,0.776,0.784,0.856,0.972,1.116,1.192,1.24,1.304,1.308,1.308,1.636,1.692,1.772,2.112,2.268,2.288,2.496,2.512,2.56,2.652,2.732,3.54,3.924,4.048,4.388,4.484,4.96,6.356,7.264,7.368,7.488,8.2,8.212,8.488,10.404,11.544,12.3,12.736,12.76,13.112,13.296,13.648,14.892,16.092,16.116,17.376,18.936,19.464,19.584,21.988,22.616,26.476,26.604,27.192,33.496,33.592,38.968,42.548,47.968,48.972,56.244,59.18,67.024,73.536,82.32,87.844,88.132,89.66,96.028,109.428,122.14,132.512,134.888,138.476,139.76,140.464,142.128,143.876,144.144,147.816,152.484,153.964,160.112,242.12,257.108,265.0,270.808,272.252,288.776,300.608,324.952,423.06,435.732,442.736,458.46,502.444,525.44,538.016,541.66,594.168,601.404,606.212,657.356,687.856,704.332,739.56
qesto (G0)
number of solved instances,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204,205,206,207,208,209,210,211,212,213,214,215,216,217,218,219,220,221,222,223,224
Cost,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.004,0.004,0.008,0.008,0.008,0.008,0.008,0.012,0.012,0.012,0.012,0.012,0.012,0.016,0.016,0.016,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.024,0.024,0.032,0.032,0.032,0.032,0.032,0.036,0.036,0.036,0.04,0.04,0.04,0.04,0.044,0.044,0.048,0.048,0.048,0.06,0.06,0.068,0.072,0.072,0.08,0.084,0.084,0.088,0.088,0.088,0.096,0.096,0.1,0.108,0.108,0.108,0.124,0.124,0.128,0.132,0.144,0.148,0.148,0.148,0.152,0.156,0.16,0.164,0.184,0.192,0.212,0.224,0.224,0.236,0.24,0.244,0.256,0.276,0.3,0.312,0.32,0.332,0.332,0.332,0.364,0.384,0.4,0.42,0.448,0.456,0.464,0.496,0.516,0.536,0.568,0.66,0.76,0.784,0.796,0.812,0.844,0.9,0.908,0.972,1.168,1.2,1.264,1.268,1.456,1.532,1.536,1.68,1.732,1.864,2.264,2.82,3.552,3.832,3.988,4.492,6.08,6.484,6.652,6.9,7.452,7.604,7.696,8.444,9.336,9.712,10.616,10.62,10.76,11.152,11.52,11.548,12.976,13.64,13.876,17.54,17.884,19.944,19.996,20.096,22.264,26.428,27.432,27.804,29.588,30.144,31.576,33.668,33.992,37.872,42.888,44.328,46.196,53.916,66.484,67.684,73.248,75.2,80.868,81.22,81.664,89.276,92.508,97.2,105.748,116.508,117.716,130.78,131.376,137.348,138.976,142.52,142.924,148.76,162.988,165.292,167.708,190.62,192.464,206.432,212.652,259.328,282.464,290.616,315.844,354.348,361.368,458.648,490.896,523.104,541.052,654.016,807.956,811.968,869.9
cadet-case-splits (G0)
number of solved instances,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204,205,206
Cost,0.0,0.0,0.004,0.004,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.012,0.012,0.012,0.012,0.012,0.016,0.016,0.016,0.016,0.02,0.02,0.02,0.02,0.024,0.024,0.024,0.024,0.024,0.028,0.032,0.032,0.036,0.036,0.036,0.036,0.04,0.04,0.04,0.04,0.04,0.044,0.044,0.044,0.044,0.044,0.048,0.048,0.048,0.048,0.048,0.052,0.052,0.056,0.056,0.056,0.06,0.06,0.06,0.064,0.064,0.068,0.068,0.072,0.072,0.076,0.076,0.076,0.084,0.084,0.084,0.084,0.088,0.088,0.088,0.088,0.088,0.088,0.088,0.088,0.088,0.088,0.092,0.092,0.096,0.096,0.096,0.096,0.1,0.104,0.104,0.104,0.104,0.12,0.12,0.12,0.124,0.124,0.124,0.124,0.124,0.124,0.128,0.132,0.14,0.14,0.14,0.144,0.144,0.148,0.152,0.156,0.16,0.168,0.176,0.176,0.18,0.18,0.184,0.196,0.232,0.26,0.276,0.28,0.304,0.304,0.312,0.34,0.352,0.356,0.436,0.532,0.572,0.668,0.708,0.748,0.76,1.1,1.296,1.496,2.308,2.708,2.724,2.952,3.808,10.88,17.988,23.0,24.6,24.636,35.604,37.716,45.088,56.728,58.124,61.808,63.228,70.724,78.352,81.92,84.14,85.036,85.364,86.552,96.752,104.888,114.728,117.324,138.512,140.136,140.732,147.256,154.888,179.176,185.06,188.016,193.308,202.296,203.528,209.12,229.492,250.128,269.656,324.284,326.248,331.84,368.904,390.808,404.492,405.868,426.232,487.044,489.504,516.984,518.596,530.38,532.488,589.984,590.264,683.432,693.856,727.016,732.428,784.168,789.464,882.208
cadet (G0)
number of solved instances,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191
Cost,0.0,0.0,0.004,0.004,0.008,0.008,0.008,0.008,0.012,0.012,0.012,0.012,0.012,0.016,0.016,0.016,0.016,0.02,0.02,0.024,0.024,0.024,0.024,0.024,0.028,0.028,0.032,0.032,0.032,0.032,0.036,0.036,0.036,0.04,0.04,0.04,0.04,0.04,0.044,0.044,0.044,0.044,0.044,0.044,0.048,0.048,0.048,0.048,0.052,0.052,0.052,0.056,0.056,0.056,0.06,0.06,0.06,0.064,0.064,0.068,0.068,0.072,0.072,0.076,0.076,0.08,0.08,0.084,0.084,0.088,0.088,0.088,0.088,0.088,0.088,0.088,0.088,0.088,0.092,0.092,0.092,0.092,0.092,0.096,0.096,0.096,0.1,0.1,0.104,0.104,0.108,0.124,0.124,0.124,0.124,0.124,0.124,0.124,0.128,0.132,0.14,0.144,0.144,0.16,0.168,0.172,0.176,0.176,0.176,0.18,0.188,0.196,0.2,0.268,0.284,0.308,0.348,0.412,0.436,0.564,0.628,0.752,0.764,1.172,1.188,1.228,1.344,2.72,2.78,5.476,6.216,6.384,8.656,9.304,9.532,12.592,19.728,21.412,22.728,25.424,35.932,48.42,48.708,58.62,59.428,60.524,68.232,70.644,73.196,78.156,79.252,98.372,106.228,114.352,127.688,142.808,143.796,147.24,159.248,164.964,174.9,181.492,185.816,186.472,188.98,189.16,193.468,201.876,205.372,205.532,236.228,253.116,271.1,271.144,274.756,293.152,297.372,401.064,411.856,442.92,467.616,469.092,475.944,490.412,514.356,517.912,536.592,560.356,563.048,582.808,625.136
depqbf (G0)
number of solved instances,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183
Cost,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.004,0.004,0.008,0.008,0.008,0.008,0.008,0.012,0.012,0.012,0.012,0.012,0.012,0.016,0.016,0.016,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.02,0.024,0.028,0.032,0.032,0.032,0.032,0.036,0.036,0.036,0.04,0.04,0.04,0.04,0.04,0.04,0.044,0.044,0.048,0.048,0.056,0.06,0.068,0.072,0.08,0.084,0.088,0.092,0.096,0.1,0.1,0.1,0.108,0.112,0.12,0.124,0.132,0.144,0.148,0.152,0.156,0.16,0.164,0.192,0.212,0.22,0.228,0.236,0.24,0.24,0.248,0.252,0.26,0.272,0.276,0.284,0.304,0.308,0.312,0.312,0.312,0.324,0.332,0.332,0.356,0.36,0.36,0.36,0.364,0.368,0.38,0.384,0.408,0.412,0.432,0.436,0.44,0.44,0.448,0.452,0.452,0.484,0.488,0.512,0.568,0.608,0.664,0.668,0.716,0.744,0.776,0.844,1.228,1.3,1.328,1.384,1.604,1.636,1.676,1.716,4.448,4.604,6.86,8.94,11.324,11.8,13.708,14.404,19.56,20.724,21.46,28.316,29.2,32.312,35.128,35.44,38.768,41.016,49.42,52.956,53.392,58.248,68.256,87.512,93.824,147.144,182.468,194.124,227.86,290.184,319.6,351.648,386.636,420.7,431.984,439.776,478.612,496.456,502.408
cadet-cegar-only (G0)
number of solved instances,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102
Cost,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.004,0.004,0.004,0.004,0.008,0.008,0.012,0.012,0.012,0.012,0.02,0.024,0.024,0.024,0.028,0.032,0.036,0.04,0.044,0.076,0.096,0.116,0.12,0.164,0.2,0.228,0.28,0.296,0.32,0.424,0.524,0.564,0.572,1.064,1.236,1.508,1.552,1.612,1.752,1.804,1.88,1.988,2.024,2.036,2.112,2.196,2.224,2.244,2.292,2.4,2.44,2.464,2.484,2.6,2.616,2.676,2.764,2.86,2.908,2.988,3.02,3.064,3.084,3.216,3.38,3.404,3.416,3.424,3.448,3.624,3.732,3.908,3.996,4.128,4.34,4.444,4.936,5.6,5.748,6.316,7.216,7.24,7.716,9.2,9.996,10.7,13.464,24.288,32.552,65.488,69.828,130.944,199.244


==> plots/qbfeval-2017-2qbf_cactus_cadet-2.3.1-g0.dat <==
number-of-solved-instances	Cost
1	0.0
2	0.0
3	0.0
4	0.0
5	0.004
6	0.004
7	0.004
8	0.004
9	0.008
10	0.008
11	0.008
12	0.008
13	0.008
14	0.012
15	0.012
16	0.012
17	0.012
18	0.012
19	0.012
20	0.016
21	0.016
22	0.02
23	0.02
24	0.02
25	0.02
26	0.02
27	0.024
28	0.024
29	0.024
30	0.024
31	0.024
32	0.028
33	0.028
34	0.032
35	0.032
36	0.032
37	0.032
38	0.032
39	0.032
40	0.032
41	0.036
42	0.036
43	0.036
44	0.036
45	0.036
46	0.04
47	0.04
48	0.04
49	0.044
50	0.044
51	0.048
52	0.048
53	0.048
54	0.048
55	0.052
56	0.052
57	0.052
58	0.052
59	0.052
60	0.052
61	0.056
62	0.056
63	0.056
64	0.056
65	0.06
66	0.06
67	0.06
68	0.064
69	0.064
70	0.064
71	0.064
72	0.068
73	0.068
74	0.068
75	0.068
76	0.068
77	0.068
78	0.072
79	0.072
80	0.072
81	0.076
82	0.076
83	0.076
84	0.076
85	0.076
86	0.076
87	0.076
88	0.076
89	0.076
90	0.076
91	0.076
92	0.076
93	0.08
94	0.084
95	0.092
96	0.104
97	0.116
98	0.116
99	0.116
100	0.12
101	0.12
102	0.128
103	0.132
104	0.14
105	0.152
106	0.172
107	0.176
108	0.204
109	0.256
110	0.264
111	0.288
112	0.3
113	0.404
114	0.488
115	1.664
116	1.764
117	1.872
118	1.892
119	1.964
120	2.22
121	3.048
122	3.332
123	3.368
124	3.704
125	3.76
126	4.528
127	6.692
128	7.284
129	9.284
130	9.768
131	10.996
132	14.184
133	14.68
134	17.132
135	24.644
136	25.688
137	26.54
138	29.768
139	30.708
140	35.032
141	39.536
142	43.224
143	49.144
144	53.964
145	56.952
146	62.896
147	74.964
148	80.964
149	81.5
150	95.968
151	102.556
152	104.2
153	108.28
154	114.364
155	128.34
156	136.176
157	149.832
158	168.7
159	169.096
160	200.48
161	227.696
162	231.5
163	236.936
164	248.372
165	250.908
166	267.164
167	270.48
168	296.232
169	310.98
170	328.82
171	347.968
172	391.704
173	508.748
174	524.044
175	528.856
176	630.292
177	686.448
178	696.548
179	696.68
180	829.292
181	864.892


==> plots/qbfeval-2017-2qbf_cactus_cadet-case-splits-feat-g0.dat <==
number-of-solved-instances	Cost
1	0.0
2	0.0
3	0.0
4	0.004
5	0.004
6	0.004
7	0.004
8	0.008
9	0.008
10	0.008
11	0.008
12	0.008
13	0.008
14	0.012
15	0.012
16	0.012
17	0.012
18	0.012
19	0.012
20	0.012
21	0.012
22	0.016
23	0.02
24	0.02
25	0.02
26	0.02
27	0.024
28	0.024
29	0.024
30	0.024
31	0.024
32	0.024
33	0.024
34	0.024
35	0.024
36	0.028
37	0.028
38	0.032
39	0.032
40	0.032
41	0.032
42	0.032
43	0.032
44	0.036
45	0.036
46	0.036
47	0.036
48	0.04
49	0.04
50	0.04
51	0.04
52	0.04
53	0.04
54	0.04
55	0.044
56	0.044
57	0.048
58	0.052
59	0.052
60	0.056
61	0.056
62	0.056
63	0.056
64	0.056
65	0.056
66	0.056
67	0.06
68	0.06
69	0.06
70	0.06
71	0.06
72	0.064
73	0.064
74	0.064
75	0.064
76	0.068
77	0.068
78	0.068
79	0.072
80	0.072
81	0.076
82	0.08
83	0.08
84	0.08
85	0.08
86	0.08
87	0.084
88	0.084
89	0.084
90	0.084
91	0.084
92	0.084
93	0.084
94	0.084
95	0.088
96	0.088
97	0.092
98	0.096
99	0.1
100	0.104
101	0.108
102	0.108
103	0.108
104	0.112
105	0.124
106	0.124
107	0.124
108	0.124
109	0.128
110	0.128
111	0.128
112	0.128
113	0.128
114	0.132
115	0.14
116	0.16
117	0.164
118	0.168
119	0.172
120	0.172
121	0.184
122	0.212
123	0.248
124	0.264
125	0.284
126	0.308
127	0.48
128	0.48
129	0.52
130	0.56
131	0.564
132	0.816
133	0.824
134	0.876
135	0.896
136	1.064
137	1.076
138	1.212
139	1.264
140	1.356
141	1.388
142	1.756
143	1.892
144	2.052
145	2.104
146	2.34
147	2.776
148	4.508
149	7.356
150	7.98
151	11.272
152	13.752
153	15.584
154	16.676
155	17.42
156	17.98
157	20.008
158	23.636
159	31.324
160	39.012
161	49.308
162	51.752
163	63.016
164	64.832
165	66.44
166	77.024
167	95.096
168	95.444
169	95.6
170	106.476
171	110.888
172	113.548
173	156.34
174	165.972
175	176.06
176	182.84
177	183.428
178	185.976
179	187.96
180	196.284
181	197.032
182	199.904
183	201.9
184	210.836
185	215.496
186	225.18
187	240.856
188	249.872
189	294.26
190	311.548
191	330.124
192	344.136
193	346.636
194	349.128
195	362.012
196	400.896
197	402.968
198	438.128
199	459.404
200	475.324
201	480.136
202	515.08
203	619.616
204	622.444
205	632.64
206	639.156
207	645.988
208	651.432
209	689.404
210	690.764
211	787.7
212	888.628
213	890.068


==> plots/qbfeval-2017-2qbf_cactus_cadet-case-splits-g0.dat <==
number-of-solved-instances	Cost
1	0.0
2	0.0
3	0.004
4	0.004
5	0.008
6	0.008
7	0.008
8	0.008
9	0.008
10	0.008
11	0.008
12	0.012
13	0.012
14	0.012
15	0.012
16	0.012
17	0.016
18	0.016
19	0.016
20	0.016
21	0.02
22	0.02
23	0.02
24	0.02
25	0.024
26	0.024
27	0.024
28	0.024
29	0.024
30	0.028
31	0.032
32	0.032
33	0.036
34	0.036
35	0.036
36	0.036
37	0.04
38	0.04
39	0.04
40	0.04
41	0.04
42	0.044
43	0.044
44	0.044
45	0.044
46	0.044
47	0.048
48	0.048
49	0.048
50	0.048
51	0.048
52	0.052
53	0.052
54	0.056
55	0.056
56	0.056
57	0.06
58	0.06
59	0.06
60	0.064
61	0.064
62	0.068
63	0.068
64	0.072
65	0.072
66	0.076
67	0.076
68	0.076
69	0.084
70	0.084
71	0.084
72	0.084
73	0.088
74	0.088
75	0.088
76	0.088
77	0.088
78	0.088
79	0.088
80	0.088
81	0.088
82	0.088
83	0.092
84	0.092
85	0.096
86	0.096
87	0.096
88	0.096
89	0.1
90	0.104
91	0.104
92	0.104
93	0.104
94	0.12
95	0.12
96	0.12
97	0.124
98	0.124
99	0.124
100	0.124
101	0.124
102	0.124
103	0.128
104	0.132
105	0.14
106	0.14
107	0.14
108	0.144
109	0.144
110	0.148
111	0.152
112	0.156
113	0.16
114	0.168
115	0.176
116	0.176
117	0.18
118	0.18
119	0.184
120	0.196
121	0.232
122	0.26
123	0.276
124	0.28
125	0.304
126	0.304
127	0.312
128	0.34
129	0.352
130	0.356
131	0.436
132	0.532
133	0.572
134	0.668
135	0.708
136	0.748
137	0.76
138	1.1
139	1.296
140	1.496
141	2.308
142	2.708
143	2.724
144	2.952
145	3.808
146	10.88
147	17.988
148	23.0
149	24.6
150	24.636
151	35.604
152	37.716
153	45.088
154	56.728
155	58.124
156	61.808
157	63.228
158	70.724
159	78.352
160	81.92
161	84.14
162	85.036
163	85.364
164	86.552
165	96.752
166	104.888
167	114.728
168	117.324
169	138.512
170	140.136
171	140.732
172	147.256
173	154.888
174	179.176
175	185.06
176	188.016
177	193.308
178	202.296
179	203.528
180	209.12
181	229.492
182	250.128
183	269.656
184	324.284
185	326.248
186	331.84
187	368.904
188	390.808
189	404.492
190	405.868
191	426.232
192	487.044
193	489.504
194	516.984
195	518.596
196	530.38
197	532.488
198	589.984
199	590.264
200	683.432
201	693.856
202	727.016
203	732.428
204	784.168
205	789.464
206	882.208


==> plots/qbfeval-2017-2qbf_cactus_cadet-cegar-2.3.1-g0.dat <==
number-of-solved-instances	Cost
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.004
12	0.004
13	0.004
14	0.004
15	0.004
16	0.008
17	0.008
18	0.008
19	0.008
20	0.008
21	0.008
22	0.012
23	0.012
24	0.012
25	0.012
26	0.012
27	0.012
28	0.012
29	0.012
30	0.016
31	0.02
32	0.02
33	0.02
34	0.02
35	0.02
36	0.02
37	0.02
38	0.024
39	0.028
40	0.028
41	0.028
42	0.032
43	0.032
44	0.032
45	0.032
46	0.032
47	0.032
48	0.032
49	0.032
50	0.036
51	0.036
52	0.036
53	0.036
54	0.036
55	0.036
56	0.036
57	0.04
58	0.04
59	0.044
60	0.044
61	0.048
62	0.048
63	0.048
64	0.052
65	0.052
66	0.052
67	0.052
68	0.052
69	0.052
70	0.052
71	0.052
72	0.056
73	0.056
74	0.056
75	0.056
76	0.056
77	0.06
78	0.06
79	0.06
80	0.064
81	0.064
82	0.064
83	0.068
84	0.068
85	0.072
86	0.072
87	0.072
88	0.072
89	0.072
90	0.072
91	0.072
92	0.076
93	0.076
94	0.076
95	0.076
96	0.076
97	0.076
98	0.076
99	0.076
100	0.076
101	0.076
102	0.076
103	0.076
104	0.08
105	0.08
106	0.088
107	0.088
108	0.092
109	0.1
110	0.104
111	0.116
112	0.116
113	0.116
114	0.12
115	0.12
116	0.12
117	0.124
118	0.124
119	0.128
120	0.128
121	0.136
122	0.136
123	0.14
124	0.14
125	0.14
126	0.148
127	0.148
128	0.148
129	0.164
130	0.172
131	0.184
132	0.184
133	0.184
134	0.192
135	0.196
136	0.204
137	0.224
138	0.236
139	0.236
140	0.336
141	0.408
142	0.476
143	0.488
144	0.496
145	0.5
146	0.52
147	0.64
148	0.936
149	1.136
150	1.236
151	1.3
152	1.432
153	1.6
154	1.644
155	1.752
156	1.828
157	1.876
158	1.888
159	1.9
160	2.008
161	2.024
162	2.252
163	2.276
164	2.332
165	2.372
166	2.412
167	2.42
168	2.424
169	2.428
170	2.472
171	2.48
172	2.524
173	2.544
174	2.632
175	2.712
176	2.776
177	2.784
178	2.788
179	2.9
180	2.908
181	2.952
182	3.068
183	3.1
184	3.14
185	3.16
186	3.2
187	3.216
188	3.264
189	3.284
190	3.296
191	3.616
192	3.728
193	3.864
194	3.868
195	4.084
196	4.36
197	4.456
198	4.788
199	4.964
200	5.684
201	6.408
202	7.484
203	8.252
204	9.224
205	10.164
206	11.316
207	13.34
208	13.804
209	15.028
210	17.78
211	17.912
212	20.24
213	20.456
214	27.292
215	34.664
216	35.784
217	40.16
218	42.424
219	42.656
220	75.38
221	77.444
222	93.988
223	100.384
224	120.468
225	158.276
226	162.804
227	164.46
228	171.244
229	173.696
230	192.588
231	216.416
232	219.304
233	247.044
234	320.924
235	337.168
236	362.004
237	518.284
238	547.432
239	565.332
240	610.06
241	692.084
242	706.216
243	709.04
244	884.408


==> plots/qbfeval-2017-2qbf_cactus_cadet-cegar-case-splits-feat-g0.dat <==
number-of-solved-instances	Cost
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.004
12	0.004
13	0.004
14	0.008
15	0.008
16	0.008
17	0.008
18	0.008
19	0.012
20	0.012
21	0.012
22	0.012
23	0.012
24	0.012
25	0.016
26	0.016
27	0.016
28	0.02
29	0.02
30	0.02
31	0.024
32	0.024
33	0.024
34	0.024
35	0.024
36	0.024
37	0.028
38	0.028
39	0.028
40	0.032
41	0.032
42	0.032
43	0.032
44	0.036
45	0.036
46	0.036
47	0.036
48	0.036
49	0.04
50	0.04
51	0.04
52	0.04
53	0.04
54	0.04
55	0.04
56	0.04
57	0.04
58	0.04
59	0.044
60	0.044
61	0.048
62	0.048
63	0.052
64	0.052
65	0.056
66	0.056
67	0.056
68	0.056
69	0.056
70	0.06
71	0.06
72	0.06
73	0.06
74	0.06
75	0.06
76	0.06
77	0.06
78	0.06
79	0.064
80	0.064
81	0.064
82	0.064
83	0.068
84	0.068
85	0.068
86	0.068
87	0.072
88	0.072
89	0.076
90	0.076
91	0.076
92	0.076
93	0.076
94	0.08
95	0.08
96	0.08
97	0.08
98	0.08
99	0.08
100	0.08
101	0.08
102	0.084
103	0.084
104	0.084
105	0.084
106	0.084
107	0.084
108	0.084
109	0.084
110	0.084
111	0.084
112	0.088
113	0.092
114	0.092
115	0.096
116	0.096
117	0.1
118	0.104
119	0.108
120	0.112
121	0.12
122	0.128
123	0.128
124	0.128
125	0.128
126	0.128
127	0.128
128	0.132
129	0.132
130	0.136
131	0.136
132	0.16
133	0.16
134	0.164
135	0.172
136	0.176
137	0.188
138	0.22
139	0.228
140	0.244
141	0.264
142	0.352
143	0.472
144	0.544
145	0.564
146	0.648
147	0.652
148	0.924
149	0.936
150	1.004
151	1.084
152	1.316
153	1.38
154	1.392
155	1.436
156	1.54
157	1.544
158	1.916
159	2.004
160	2.032
161	2.056
162	2.084
163	2.284
164	2.328
165	2.744
166	2.756
167	2.78
168	2.832
169	2.844
170	2.908
171	2.944
172	2.948
173	2.984
174	3.056
175	3.06
176	3.232
177	3.304
178	3.408
179	3.408
180	3.408
181	3.452
182	3.496
183	3.56
184	3.788
185	3.812
186	4.012
187	4.12
188	4.176
189	4.18
190	4.392
191	4.416
192	4.48
193	4.556
194	4.684
195	4.924
196	4.932
197	5.008
198	5.044
199	5.168
200	5.26
201	5.384
202	5.428
203	5.624
204	5.656
205	6.144
206	6.2
207	6.572
208	6.612
209	6.748
210	7.352
211	7.42
212	7.492
213	8.584
214	8.86
215	11.312
216	15.468
217	16.204
218	18.776
219	20.116
220	20.828
221	24.684
222	33.792
223	36.836
224	38.848
225	40.844
226	52.62
227	54.904
228	72.104
229	73.748
230	81.62
231	131.168
232	139.024
233	158.572
234	206.328
235	247.036
236	268.724
237	317.212
238	385.988
239	455.58
240	471.332
241	588.056
242	618.424


==> plots/qbfeval-2017-2qbf_cactus_cadet-cegar-case-splits-g0.dat <==
number-of-solved-instances	Cost
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.004
10	0.004
11	0.004
12	0.004
13	0.004
14	0.008
15	0.008
16	0.008
17	0.008
18	0.008
19	0.012
20	0.012
21	0.012
22	0.016
23	0.016
24	0.016
25	0.02
26	0.02
27	0.024
28	0.024
29	0.024
30	0.024
31	0.024
32	0.024
33	0.024
34	0.032
35	0.032
36	0.036
37	0.036
38	0.04
39	0.04
40	0.04
41	0.04
42	0.04
43	0.04
44	0.04
45	0.044
46	0.044
47	0.044
48	0.044
49	0.044
50	0.044
51	0.048
52	0.048
53	0.048
54	0.052
55	0.052
56	0.052
57	0.052
58	0.056
59	0.056
60	0.056
61	0.056
62	0.06
63	0.06
64	0.064
65	0.064
66	0.064
67	0.064
68	0.072
69	0.072
70	0.072
71	0.072
72	0.076
73	0.076
74	0.076
75	0.08
76	0.08
77	0.08
78	0.08
79	0.08
80	0.08
81	0.084
82	0.084
83	0.084
84	0.084
85	0.084
86	0.088
87	0.088
88	0.088
89	0.088
90	0.088
91	0.088
92	0.088
93	0.088
94	0.088
95	0.088
96	0.088
97	0.092
98	0.092
99	0.092
100	0.092
101	0.096
102	0.096
103	0.1
104	0.1
105	0.104
106	0.104
107	0.108
108	0.108
109	0.112
110	0.116
111	0.124
112	0.124
113	0.124
114	0.124
115	0.124
116	0.124
117	0.132
118	0.136
119	0.136
120	0.14
121	0.152
122	0.16
123	0.164
124	0.164
125	0.172
126	0.172
127	0.176
128	0.176
129	0.18
130	0.18
131	0.188
132	0.212
133	0.236
134	0.24
135	0.248
136	0.252
137	0.252
138	0.276
139	0.296
140	0.328
141	0.36
142	0.484
143	0.484
144	0.488
145	0.556
146	0.62
147	0.832
148	1.44
149	1.664
150	1.72
151	1.724
152	1.936
153	2.004
154	2.048
155	2.108
156	2.152
157	2.2
158	2.268
159	2.296
160	2.32
161	2.36
162	2.452
163	2.46
164	2.46
165	2.556
166	2.608
167	2.688
168	2.7
169	2.708
170	2.712
171	2.924
172	3.02
173	3.028
174	3.084
175	3.104
176	3.16
177	3.212
178	3.288
179	3.288
180	3.352
181	3.364
182	3.468
183	3.6
184	3.696
185	3.824
186	3.96
187	3.98
188	4.06
189	4.088
190	4.124
191	4.128
192	4.22
193	4.256
194	4.264
195	4.796
196	4.828
197	4.892
198	5.064
199	5.7
200	7.516
201	7.516
202	7.536
203	8.532
204	9.236
205	9.328
206	10.248
207	11.16
208	11.764
209	13.184
210	13.772
211	14.704
212	15.732
213	16.48
214	21.432
215	24.992
216	27.2
217	30.868
218	33.932
219	35.032
220	45.864
221	46.34
222	62.604
223	71.788
224	81.284
225	83.336
226	91.248
227	111.068
228	111.424
229	141.54
230	152.956
231	158.248
232	184.136
233	199.52
234	212.076
235	222.86
236	255.06
237	401.96
238	454.392
239	456.008
240	476.4
241	720.516
242	789.076
243	795.148


==> plots/qbfeval-2017-2qbf_cactus_cadet-cegar-feat-g0.dat <==
number-of-solved-instances	Cost
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.004
12	0.004
13	0.004
14	0.008
15	0.008
16	0.008
17	0.008
18	0.008
19	0.012
20	0.012
21	0.012
22	0.012
23	0.012
24	0.012
25	0.016
26	0.016
27	0.016
28	0.02
29	0.02
30	0.02
31	0.024
32	0.024
33	0.024
34	0.024
35	0.024
36	0.024
37	0.024
38	0.028
39	0.028
40	0.032
41	0.032
42	0.032
43	0.032
44	0.032
45	0.036
46	0.036
47	0.036
48	0.036
49	0.04
50	0.04
51	0.04
52	0.04
53	0.04
54	0.04
55	0.04
56	0.04
57	0.04
58	0.044
59	0.044
60	0.044
61	0.048
62	0.052
63	0.052
64	0.056
65	0.056
66	0.056
67	0.056
68	0.056
69	0.056
70	0.056
71	0.056
72	0.056
73	0.06
74	0.06
75	0.06
76	0.06
77	0.06
78	0.06
79	0.064
80	0.064
81	0.064
82	0.068
83	0.068
84	0.068
85	0.068
86	0.068
87	0.072
88	0.072
89	0.076
90	0.076
91	0.076
92	0.08
93	0.08
94	0.08
95	0.08
96	0.08
97	0.08
98	0.08
99	0.08
100	0.08
101	0.08
102	0.084
103	0.084
104	0.084
105	0.084
106	0.084
107	0.084
108	0.084
109	0.084
110	0.084
111	0.084
112	0.088
113	0.088
114	0.092
115	0.092
116	0.096
117	0.108
118	0.112
119	0.112
120	0.12
121	0.124
122	0.124
123	0.124
124	0.128
125	0.128
126	0.132
127	0.132
128	0.136
129	0.144
130	0.144
131	0.16
132	0.164
133	0.168
134	0.172
135	0.172
136	0.188
137	0.204
138	0.212
139	0.236
140	0.264
141	0.268
142	0.344
143	0.364
144	0.384
145	0.42
146	0.464
147	0.472
148	0.524
149	0.532
150	0.576
151	0.584
152	0.76
153	1.056
154	1.252
155	1.312
156	1.376
157	1.444
158	1.5
159	1.656
160	1.816
161	1.976
162	2.084
163	2.188
164	2.248
165	2.252
166	2.288
167	2.328
168	2.348
169	2.364
170	2.608
171	2.884
172	2.904
173	3.02
174	3.14
175	3.176
176	3.216
177	3.228
178	3.252
179	3.376
180	3.404
181	3.488
182	3.5
183	3.5
184	3.536
185	3.584
186	3.592
187	3.596
188	3.796
189	4.1
190	4.132
191	4.184
192	4.244
193	4.328
194	4.336
195	4.716
196	4.768
197	4.82
198	4.88
199	4.968
200	5.02
201	5.032
202	5.052
203	5.108
204	5.116
205	5.14
206	5.168
207	5.5
208	5.984
209	6.316
210	6.376
211	6.412
212	6.784
213	6.98
214	7.024
215	7.24
216	7.348
217	11.26
218	11.8
219	15.652
220	18.108
221	19.98
222	24.42
223	29.824
224	33.736
225	36.46
226	48.192
227	69.904
228	71.652
229	81.224
230	94.32
231	111.588
232	139.244
233	183.4
234	197.66
235	278.324
236	382.568
237	536.68
238	543.324
239	572.516
240	592.368
241	596.576
242	745.88
243	848.188


==> plots/qbfeval-2017-2qbf_cactus_cadet-cegar-g0.dat <==
number-of-solved-instances	Cost
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.004
10	0.004
11	0.004
12	0.004
13	0.004
14	0.008
15	0.008
16	0.008
17	0.008
18	0.008
19	0.012
20	0.012
21	0.012
22	0.016
23	0.016
24	0.016
25	0.02
26	0.02
27	0.024
28	0.024
29	0.024
30	0.024
31	0.024
32	0.024
33	0.024
34	0.032
35	0.032
36	0.036
37	0.036
38	0.04
39	0.04
40	0.04
41	0.04
42	0.04
43	0.04
44	0.044
45	0.044
46	0.044
47	0.044
48	0.044
49	0.044
50	0.048
51	0.048
52	0.048
53	0.048
54	0.052
55	0.052
56	0.052
57	0.056
58	0.056
59	0.056
60	0.056
61	0.056
62	0.06
63	0.06
64	0.064
65	0.064
66	0.064
67	0.068
68	0.068
69	0.068
70	0.068
71	0.072
72	0.076
73	0.076
74	0.076
75	0.08
76	0.08
77	0.08
78	0.08
79	0.08
80	0.08
81	0.084
82	0.084
83	0.084
84	0.084
85	0.084
86	0.084
87	0.088
88	0.088
89	0.088
90	0.088
91	0.088
92	0.088
93	0.088
94	0.088
95	0.088
96	0.088
97	0.088
98	0.092
99	0.092
100	0.092
101	0.096
102	0.096
103	0.096
104	0.1
105	0.104
106	0.104
107	0.104
108	0.112
109	0.112
110	0.112
111	0.124
112	0.124
113	0.124
114	0.124
115	0.124
116	0.124
117	0.132
118	0.132
119	0.136
120	0.136
121	0.14
122	0.156
123	0.16
124	0.164
125	0.168
126	0.168
127	0.172
128	0.176
129	0.176
130	0.18
131	0.184
132	0.212
133	0.236
134	0.24
135	0.26
136	0.264
137	0.276
138	0.28
139	0.3
140	0.332
141	0.376
142	0.38
143	0.484
144	0.552
145	0.612
146	0.628
147	0.636
148	0.796
149	0.948
150	1.02
151	1.224
152	1.228
153	1.336
154	1.44
155	1.592
156	1.728
157	1.732
158	2.08
159	2.12
160	2.256
161	2.308
162	2.44
163	2.476
164	2.524
165	2.756
166	2.84
167	2.896
168	2.996
169	3.028
170	3.104
171	3.272
172	3.404
173	3.5
174	3.576
175	3.668
176	3.688
177	3.712
178	3.864
179	3.884
180	3.94
181	4.072
182	4.148
183	4.16
184	4.16
185	4.248
186	4.26
187	4.424
188	4.44
189	4.648
190	4.66
191	4.74
192	5.0
193	5.004
194	5.136
195	5.188
196	5.516
197	5.672
198	5.856
199	5.876
200	5.972
201	6.06
202	6.752
203	6.96
204	7.444
205	9.244
206	9.252
207	11.268
208	12.408
209	13.28
210	13.84
211	14.288
212	15.568
213	19.904
214	21.516
215	21.792
216	27.428
217	29.244
218	39.072
219	39.908
220	42.02
221	60.232
222	60.504
223	74.592
224	76.252
225	78.144
226	79.504
227	79.784
228	79.82
229	91.608
230	99.928
231	131.16
232	133.468
233	136.716
234	139.808
235	143.26
236	149.996
237	161.336
238	169.992
239	245.42
240	273.9
241	451.064
242	498.916
243	546.328


==> plots/qbfeval-2017-2qbf_cactus_cadet-cegar-only-2.3.1-g0.dat <==
number-of-solved-instances	Cost
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.004
11	0.004
12	0.004
13	0.004
14	0.004
15	0.008
16	0.008
17	0.008
18	0.012
19	0.012
20	0.012
21	0.012
22	0.02
23	0.024
24	0.024
25	0.028
26	0.032
27	0.036
28	0.04
29	0.068
30	0.072
31	0.08
32	0.088
33	0.128
34	0.14
35	0.14
36	0.148
37	0.148
38	0.176
39	0.18
40	0.184
41	0.268
42	0.424
43	0.48
44	0.58
45	0.58
46	0.888
47	0.964
48	0.988
49	1.236
50	1.348
51	1.404
52	1.416
53	1.488
54	1.5
55	1.508
56	1.62
57	1.632
58	1.836
59	1.876
60	2.068
61	2.072
62	2.144
63	2.224
64	2.228
65	2.284
66	2.288
67	2.296
68	2.348
69	2.436
70	2.444
71	2.512
72	2.524
73	2.56
74	2.648
75	2.844
76	2.852
77	2.944
78	2.964
79	3.0
80	3.028
81	3.068
82	3.12
83	3.14
84	3.18
85	3.228
86	3.228
87	3.24
88	3.304
89	3.42
90	3.46
91	3.64
92	3.776
93	4.04
94	4.148
95	4.16
96	6.72
97	10.992
98	11.64
99	11.848
100	14.8
101	21.756
102	88.952
103	104.58
104	181.088
105	202.324
106	761.396
107	807.16


==> plots/qbfeval-2017-2qbf_cactus_cadet-cegar-only-g0.dat <==
number-of-solved-instances	Cost
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.004
11	0.004
12	0.004
13	0.004
14	0.008
15	0.008
16	0.012
17	0.012
18	0.012
19	0.012
20	0.02
21	0.024
22	0.024
23	0.024
24	0.028
25	0.032
26	0.036
27	0.04
28	0.044
29	0.076
30	0.096
31	0.116
32	0.12
33	0.164
34	0.2
35	0.228
36	0.28
37	0.296
38	0.32
39	0.424
40	0.524
41	0.564
42	0.572
43	1.064
44	1.236
45	1.508
46	1.552
47	1.612
48	1.752
49	1.804
50	1.88
51	1.988
52	2.024
53	2.036
54	2.112
55	2.196
56	2.224
57	2.244
58	2.292
59	2.4
60	2.44
61	2.464
62	2.484
63	2.6
64	2.616
65	2.676
66	2.764
67	2.86
68	2.908
69	2.988
70	3.02
71	3.064
72	3.084
73	3.216
74	3.38
75	3.404
76	3.416
77	3.424
78	3.448
79	3.624
80	3.732
81	3.908
82	3.996
83	4.128
84	4.34
85	4.444
86	4.936
87	5.6
88	5.748
89	6.316
90	7.216
91	7.24
92	7.716
93	9.2
94	9.996
95	10.7
96	13.464
97	24.288
98	32.552
99	65.488
100	69.828
101	130.944
102	199.244


==> plots/qbfeval-2017-2qbf_cactus_cadet-feat-g0.dat <==
number-of-solved-instances	Cost
1	0.0
2	0.0
3	0.0
4	0.004
5	0.004
6	0.004
7	0.004
8	0.008
9	0.008
10	0.008
11	0.008
12	0.008
13	0.008
14	0.012
15	0.012
16	0.012
17	0.012
18	0.012
19	0.012
20	0.016
21	0.02
22	0.02
23	0.02
24	0.024
25	0.024
26	0.024
27	0.024
28	0.024
29	0.024
30	0.024
31	0.024
32	0.024
33	0.028
34	0.028
35	0.032
36	0.032
37	0.032
38	0.036
39	0.036
40	0.036
41	0.036
42	0.036
43	0.036
44	0.04
45	0.04
46	0.04
47	0.04
48	0.04
49	0.04
50	0.044
51	0.044
52	0.048
53	0.048
54	0.056
55	0.056
56	0.056
57	0.056
58	0.056
59	0.056
60	0.056
61	0.056
62	0.056
63	0.06
64	0.06
65	0.06
66	0.06
67	0.06
68	0.06
69	0.064
70	0.064
71	0.064
72	0.064
73	0.068
74	0.068
75	0.068
76	0.072
77	0.076
78	0.076
79	0.08
80	0.08
81	0.08
82	0.084
83	0.084
84	0.084
85	0.084
86	0.084
87	0.084
88	0.084
89	0.084
90	0.084
91	0.084
92	0.084
93	0.088
94	0.092
95	0.096
96	0.1
97	0.104
98	0.108
99	0.108
100	0.108
101	0.12
102	0.124
103	0.124
104	0.128
105	0.128
106	0.128
107	0.128
108	0.128
109	0.136
110	0.144
111	0.16
112	0.164
113	0.164
114	0.188
115	0.216
116	0.252
117	0.272
118	0.284
119	0.428
120	0.456
121	0.58
122	0.596
123	0.856
124	0.912
125	1.08
126	1.152
127	1.704
128	2.356
129	2.46
130	2.564
131	2.744
132	2.86
133	3.06
134	3.116
135	4.232
136	6.616
137	7.144
138	7.324
139	7.54
140	11.232
141	11.512
142	11.732
143	15.8
144	20.08
145	22.216
146	23.348
147	27.536
148	28.888
149	83.048
150	111.5
151	116.64
152	190.068
153	377.396
154	558.224
155	596.304
156	608.66
157	645.452
158	649.724
159	744.856
160	809.74
161	898.676
162	899.952


==> plots/qbfeval-2017-2qbf_cactus_cadet-g0.dat <==
number-of-solved-instances	Cost
1	0.0
2	0.0
3	0.004
4	0.004
5	0.008
6	0.008
7	0.008
8	0.008
9	0.012
10	0.012
11	0.012
12	0.012
13	0.012
14	0.016
15	0.016
16	0.016
17	0.016
18	0.02
19	0.02
20	0.024
21	0.024
22	0.024
23	0.024
24	0.024
25	0.028
26	0.028
27	0.032
28	0.032
29	0.032
30	0.032
31	0.036
32	0.036
33	0.036
34	0.04
35	0.04
36	0.04
37	0.04
38	0.04
39	0.044
40	0.044
41	0.044
42	0.044
43	0.044
44	0.044
45	0.048
46	0.048
47	0.048
48	0.048
49	0.052
50	0.052
51	0.052
52	0.056
53	0.056
54	0.056
55	0.06
56	0.06
57	0.06
58	0.064
59	0.064
60	0.068
61	0.068
62	0.072
63	0.072
64	0.076
65	0.076
66	0.08
67	0.08
68	0.084
69	0.084
70	0.088
71	0.088
72	0.088
73	0.088
74	0.088
75	0.088
76	0.088
77	0.088
78	0.088
79	0.092
80	0.092
81	0.092
82	0.092
83	0.092
84	0.096
85	0.096
86	0.096
87	0.1
88	0.1
89	0.104
90	0.104
91	0.108
92	0.124
93	0.124
94	0.124
95	0.124
96	0.124
97	0.124
98	0.124
99	0.128
100	0.132
101	0.14
102	0.144
103	0.144
104	0.16
105	0.168
106	0.172
107	0.176
108	0.176
109	0.176
110	0.18
111	0.188
112	0.196
113	0.2
114	0.268
115	0.284
116	0.308
117	0.348
118	0.412
119	0.436
120	0.564
121	0.628
122	0.752
123	0.764
124	1.172
125	1.188
126	1.228
127	1.344
128	2.72
129	2.78
130	5.476
131	6.216
132	6.384
133	8.656
134	9.304
135	9.532
136	12.592
137	19.728
138	21.412
139	22.728
140	25.424
141	35.932
142	48.42
143	48.708
144	58.62
145	59.428
146	60.524
147	68.232
148	70.644
149	73.196
150	78.156
151	79.252
152	98.372
153	106.228
154	114.352
155	127.688
156	142.808
157	143.796
158	147.24
159	159.248
160	164.964
161	174.9
162	181.492
163	185.816
164	186.472
165	188.98
166	189.16
167	193.468
168	201.876
169	205.372
170	205.532
171	236.228
172	253.116
173	271.1
174	271.144
175	274.756
176	293.152
177	297.372
178	401.064
179	411.856
180	442.92
181	467.616
182	469.092
183	475.944
184	490.412
185	514.356
186	517.912
187	536.592
188	560.356
189	563.048
190	582.808
191	625.136


==> plots/qbfeval-2017-2qbf_cactus_cadet-only-cegar-feat-g0.dat <==
number-of-solved-instances	Cost
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.004
11	0.004
12	0.004
13	0.004
14	0.004
15	0.008
16	0.008
17	0.008
18	0.012
19	0.012
20	0.012
21	0.012
22	0.024
23	0.024
24	0.028
25	0.032
26	0.032
27	0.04
28	0.048
29	0.072
30	0.076
31	0.084
32	0.084
33	0.14
34	0.144
35	0.148
36	0.156
37	0.156
38	0.184
39	0.192
40	0.196
41	0.268
42	0.436
43	0.508
44	0.612
45	0.616
46	0.964
47	0.972
48	1.096
49	1.416
50	1.472
51	1.544
52	1.552
53	1.572
54	1.592
55	1.604
56	1.656
57	1.712
58	1.808
59	1.828
60	1.948
61	2.24
62	2.248
63	2.332
64	2.408
65	2.44
66	2.556
67	2.6
68	2.612
69	2.66
70	2.72
71	2.732
72	2.78
73	2.952
74	2.992
75	2.996
76	3.0
77	3.016
78	3.048
79	3.052
80	3.072
81	3.248
82	3.292
83	3.38
84	3.4
85	3.488
86	3.52
87	3.568
88	3.752
89	3.776
90	3.82
91	3.908
92	3.956
93	4.616
94	4.704
95	4.76
96	7.68
97	11.508
98	12.948
99	14.076
100	20.364
101	28.86
102	116.712
103	190.912
104	199.904
105	218.472


==> plots/qbfeval-2017-2qbf_cactus_caqe-bloqqer-g0.dat <==
number-of-solved-instances	Cost
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.0
12	0.0
13	0.0
14	0.0
15	0.0
16	0.0
17	0.0
18	0.0
19	0.0
20	0.004
21	0.004
22	0.008
23	0.008
24	0.008
25	0.008
26	0.008
27	0.012
28	0.012
29	0.012
30	0.012
31	0.012
32	0.012
33	0.016
34	0.016
35	0.016
36	0.02
37	0.02
38	0.02
39	0.02
40	0.02
41	0.02
42	0.02
43	0.02
44	0.02
45	0.024
46	0.024
47	0.028
48	0.032
49	0.032
50	0.036
51	0.036
52	0.036
53	0.036
54	0.036
55	0.04
56	0.04
57	0.04
58	0.04
59	0.04
60	0.044
61	0.044
62	0.048
63	0.048
64	0.048
65	0.06
66	0.064
67	0.072
68	0.072
69	0.084
70	0.088
71	0.088
72	0.092
73	0.096
74	0.1
75	0.1
76	0.104
77	0.108
78	0.116
79	0.124
80	0.128
81	0.136
82	0.136
83	0.144
84	0.148
85	0.152
86	0.156
87	0.156
88	0.16
89	0.164
90	0.164
91	0.188
92	0.208
93	0.212
94	0.216
95	0.228
96	0.228
97	0.24
98	0.24
99	0.244
100	0.244
101	0.252
102	0.252
103	0.26
104	0.268
105	0.292
106	0.328
107	0.332
108	0.36
109	0.364
110	0.396
111	0.408
112	0.416
113	0.44
114	0.448
115	0.456
116	0.464
117	0.492
118	0.5
119	0.504
120	0.572
121	0.664
122	0.672
123	0.684
124	0.72
125	0.748
126	0.776
127	0.784
128	0.856
129	0.972
130	1.116
131	1.192
132	1.24
133	1.304
134	1.308
135	1.308
136	1.636
137	1.692
138	1.772
139	2.112
140	2.268
141	2.288
142	2.496
143	2.512
144	2.56
145	2.652
146	2.732
147	3.54
148	3.924
149	4.048
150	4.388
151	4.484
152	4.96
153	6.356
154	7.264
155	7.368
156	7.488
157	8.2
158	8.212
159	8.488
160	10.404
161	11.544
162	12.3
163	12.736
164	12.76
165	13.112
166	13.296
167	13.648
168	14.892
169	16.092
170	16.116
171	17.376
172	18.936
173	19.464
174	19.584
175	21.988
176	22.616
177	26.476
178	26.604
179	27.192
180	33.496
181	33.592
182	38.968
183	42.548
184	47.968
185	48.972
186	56.244
187	59.18
188	67.024
189	73.536
190	82.32
191	87.844
192	88.132
193	89.66
194	96.028
195	109.428
196	122.14
197	132.512
198	134.888
199	138.476
200	139.76
201	140.464
202	142.128
203	143.876
204	144.144
205	147.816
206	152.484
207	153.964
208	160.112
209	242.12
210	257.108
211	265.0
212	270.808
213	272.252
214	288.776
215	300.608
216	324.952
217	423.06
218	435.732
219	442.736
220	458.46
221	502.444
222	525.44
223	538.016
224	541.66
225	594.168
226	601.404
227	606.212
228	657.356
229	687.856
230	704.332
231	739.56


==> plots/qbfeval-2017-2qbf_cactus_caqe-g0.dat <==
number-of-solved-instances	Cost
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.0
12	0.0
13	0.0
14	0.0
15	0.0
16	0.0
17	0.0
18	0.0
19	0.0
20	0.004
21	0.004
22	0.008
23	0.008
24	0.008
25	0.008
26	0.008
27	0.012
28	0.012
29	0.012
30	0.012
31	0.012
32	0.012
33	0.016
34	0.016
35	0.016
36	0.02
37	0.02
38	0.02
39	0.02
40	0.02
41	0.02
42	0.02
43	0.02
44	0.02
45	0.024
46	0.024
47	0.028
48	0.032
49	0.032
50	0.036
51	0.036
52	0.036
53	0.036
54	0.036
55	0.04
56	0.04
57	0.04
58	0.04
59	0.04
60	0.044
61	0.044
62	0.048
63	0.048
64	0.048
65	0.06
66	0.064
67	0.072
68	0.072
69	0.084
70	0.088
71	0.088
72	0.092
73	0.096
74	0.1
75	0.1
76	0.104
77	0.108
78	0.116
79	0.124
80	0.128
81	0.136
82	0.136
83	0.144
84	0.148
85	0.152
86	0.156
87	0.156
88	0.16
89	0.164
90	0.164
91	0.188
92	0.208
93	0.212
94	0.216
95	0.228
96	0.228
97	0.24
98	0.24
99	0.244
100	0.244
101	0.252
102	0.252
103	0.26
104	0.268
105	0.292
106	0.328
107	0.332
108	0.36
109	0.364
110	0.396
111	0.408
112	0.416
113	0.44
114	0.448
115	0.456
116	0.464
117	0.492
118	0.5
119	0.504
120	0.572
121	0.664
122	0.672
123	0.684
124	0.72
125	0.748
126	0.776
127	0.784
128	0.856
129	0.972
130	1.116
131	1.192
132	1.24
133	1.304
134	1.308
135	1.308
136	1.636
137	1.692
138	1.772
139	2.112
140	2.268
141	2.288
142	2.496
143	2.512
144	2.56
145	2.652
146	2.732
147	3.54
148	3.924
149	4.048
150	4.388
151	4.484
152	4.96
153	6.356
154	7.264
155	7.368
156	7.488
157	8.2
158	8.212
159	8.488
160	10.404
161	11.544
162	12.3
163	12.736
164	12.76
165	13.112
166	13.296
167	13.648
168	14.892
169	16.092
170	16.116
171	17.376
172	18.936
173	19.464
174	19.584
175	21.988
176	22.616
177	26.476
178	26.604
179	27.192
180	33.496
181	33.592
182	38.968
183	42.548
184	47.968
185	48.972
186	56.244
187	59.18
188	67.024
189	73.536
190	82.32
191	87.844
192	88.132
193	89.66
194	96.028
195	109.428
196	122.14
197	132.512
198	134.888
199	138.476
200	139.76
201	140.464
202	142.128
203	143.876
204	144.144
205	147.816
206	152.484
207	153.964
208	160.112
209	242.12
210	257.108
211	265.0
212	270.808
213	272.252
214	288.776
215	300.608
216	324.952
217	423.06
218	435.732
219	442.736
220	458.46
221	502.444
222	525.44
223	538.016
224	541.66
225	594.168
226	601.404
227	606.212
228	657.356
229	687.856
230	704.332
231	739.56


==> plots/qbfeval-2017-2qbf_cactus_caqe-hqspre-g0.dat <==
number-of-solved-instances	Cost
1	0.0
2	0.0
3	0.004
4	0.004
5	0.004
6	0.004
7	0.004
8	0.004
9	0.004
10	0.004
11	0.008
12	0.008
13	0.008
14	0.008
15	0.008
16	0.012
17	0.016
18	0.02
19	0.02
20	0.02
21	0.02
22	0.024
23	0.028
24	0.028
25	0.028
26	0.028
27	0.028
28	0.028
29	0.032
30	0.032
31	0.036
32	0.036
33	0.036
34	0.036
35	0.036
36	0.04
37	0.04
38	0.04
39	0.048
40	0.048
41	0.048
42	0.048
43	0.048
44	0.052
45	0.052
46	0.052
47	0.056
48	0.06
49	0.06
50	0.064
51	0.064
52	0.064
53	0.072
54	0.072
55	0.076
56	0.08
57	0.08
58	0.08
59	0.08
60	0.084
61	0.084
62	0.088
63	0.092
64	0.096
65	0.1
66	0.108
67	0.108
68	0.116
69	0.128
70	0.128
71	0.132
72	0.132
73	0.152
74	0.16
75	0.16
76	0.16
77	0.168
78	0.168
79	0.172
80	0.176
81	0.176
82	0.18
83	0.18
84	0.18
85	0.184
86	0.184
87	0.188
88	0.196
89	0.196
90	0.2
91	0.224
92	0.228
93	0.28
94	0.308
95	0.344
96	0.376
97	0.38
98	0.392
99	0.452
100	0.484
101	0.5
102	0.508
103	0.516
104	0.556
105	0.712
106	0.736
107	0.744
108	0.784
109	0.808
110	0.808
111	0.824
112	0.828
113	0.836
114	0.836
115	0.848
116	0.888
117	0.896
118	0.904
119	0.916
120	0.944
121	1.112
122	1.12
123	1.2
124	1.244
125	1.288
126	1.288
127	1.332
128	1.656
129	1.684
130	1.736
131	1.736
132	1.8
133	1.804
134	1.808
135	1.844
136	1.888
137	1.944
138	2.08
139	2.16
140	2.216
141	2.228
142	2.316
143	2.42
144	2.516
145	2.62
146	2.696
147	2.948
148	3.292
149	3.58
150	3.716
151	3.844
152	3.992
153	4.236
154	4.688
155	4.692
156	4.756
157	5.12
158	5.46
159	5.484
160	5.536
161	5.72
162	5.948
163	7.328
164	7.452
165	8.244
166	8.428
167	8.848
168	9.876
169	10.392
170	11.536
171	11.916
172	12.148
173	12.404
174	12.796
175	12.796
176	12.808
177	12.96
178	14.168
179	14.396
180	15.38
181	15.496
182	15.812
183	16.38
184	17.908
185	18.772
186	19.376
187	20.26
188	21.832
189	22.024
190	22.288
191	22.716
192	23.6
193	24.072
194	26.744
195	27.932
196	29.468
197	32.992
198	40.116
199	42.728
200	44.508
201	47.528
202	57.076
203	66.652
204	68.396
205	69.04
206	75.388
207	83.964
208	100.536
209	112.432
210	118.6
211	123.988
212	150.856
213	157.828
214	164.76
215	197.572
216	225.112
217	233.512
218	254.6
219	307.192
220	398.188
221	422.696
222	459.224
223	465.072
224	481.536
225	587.524
226	606.536
227	665.08
228	705.252
229	715.408
230	733.74
231	819.292


==> plots/qbfeval-2017-2qbf_cactus_depqbf-g0.dat <==
number-of-solved-instances	Cost
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.0
12	0.0
13	0.0
14	0.0
15	0.0
16	0.0
17	0.0
18	0.0
19	0.0
20	0.004
21	0.004
22	0.008
23	0.008
24	0.008
25	0.008
26	0.008
27	0.012
28	0.012
29	0.012
30	0.012
31	0.012
32	0.012
33	0.016
34	0.016
35	0.016
36	0.02
37	0.02
38	0.02
39	0.02
40	0.02
41	0.02
42	0.02
43	0.02
44	0.02
45	0.02
46	0.024
47	0.028
48	0.032
49	0.032
50	0.032
51	0.032
52	0.036
53	0.036
54	0.036
55	0.04
56	0.04
57	0.04
58	0.04
59	0.04
60	0.04
61	0.044
62	0.044
63	0.048
64	0.048
65	0.056
66	0.06
67	0.068
68	0.072
69	0.08
70	0.084
71	0.088
72	0.092
73	0.096
74	0.1
75	0.1
76	0.1
77	0.108
78	0.112
79	0.12
80	0.124
81	0.132
82	0.144
83	0.148
84	0.152
85	0.156
86	0.16
87	0.164
88	0.192
89	0.212
90	0.22
91	0.228
92	0.236
93	0.24
94	0.24
95	0.248
96	0.252
97	0.26
98	0.272
99	0.276
100	0.284
101	0.304
102	0.308
103	0.312
104	0.312
105	0.312
106	0.324
107	0.332
108	0.332
109	0.356
110	0.36
111	0.36
112	0.36
113	0.364
114	0.368
115	0.38
116	0.384
117	0.408
118	0.412
119	0.432
120	0.436
121	0.44
122	0.44
123	0.448
124	0.452
125	0.452
126	0.484
127	0.488
128	0.512
129	0.568
130	0.608
131	0.664
132	0.668
133	0.716
134	0.744
135	0.776
136	0.844
137	1.228
138	1.3
139	1.328
140	1.384
141	1.604
142	1.636
143	1.676
144	1.716
145	4.448
146	4.604
147	6.86
148	8.94
149	11.324
150	11.8
151	13.708
152	14.404
153	19.56
154	20.724
155	21.46
156	28.316
157	29.2
158	32.312
159	35.128
160	35.44
161	38.768
162	41.016
163	49.42
164	52.956
165	53.392
166	58.248
167	68.256
168	87.512
169	93.824
170	147.144
171	182.468
172	194.124
173	227.86
174	290.184
175	319.6
176	351.648
177	386.636
178	420.7
179	431.984
180	439.776
181	478.612
182	496.456
183	502.408


==> plots/qbfeval-2017-2qbf_cactus_ghostq-g0.dat <==
number-of-solved-instances	Cost
1	0.04
2	0.04
3	0.04
4	0.044
5	0.044
6	0.048
7	0.052
8	0.056
9	0.06
10	0.084
11	0.088
12	0.092
13	0.1
14	0.12
15	0.12
16	0.124
17	0.124
18	0.128
19	0.136
20	0.144
21	0.148
22	0.148
23	0.152
24	0.168
25	0.168
26	0.192
27	0.204
28	0.212
29	0.212
30	0.22
31	0.224
32	0.24
33	0.256
34	0.26
35	0.272
36	0.276
37	0.28
38	0.284
39	0.292
40	0.292
41	0.296
42	0.296
43	0.312
44	0.312
45	0.316
46	0.356
47	0.356
48	0.356
49	0.36
50	0.36
51	0.388
52	0.396
53	0.408
54	0.408
55	0.424
56	0.428
57	0.436
58	0.448
59	0.452
60	0.452
61	0.456
62	0.464
63	0.472
64	0.48
65	0.484
66	0.488
67	0.496
68	0.496
69	0.5
70	0.508
71	0.512
72	0.516
73	0.528
74	0.532
75	0.544
76	0.556
77	0.556
78	0.56
79	0.564
80	0.576
81	0.584
82	0.604
83	0.608
84	0.62
85	0.644
86	0.66
87	0.676
88	0.724
89	0.724
90	0.728
91	0.736
92	0.752
93	0.8
94	0.8
95	0.816
96	0.836
97	0.836
98	0.84
99	0.844
100	0.86
101	0.868
102	0.872
103	0.876
104	0.88
105	0.892
106	0.892
107	0.896
108	0.912
109	0.936
110	0.98
111	1.04
112	1.084
113	1.088
114	1.092
115	1.1
116	1.124
117	1.136
118	1.168
119	1.22
120	1.32
121	1.348
122	1.388
123	1.42
124	1.428
125	1.464
126	1.504
127	1.512
128	1.56
129	1.648
130	1.66
131	1.664
132	1.728
133	1.772
134	1.776
135	1.812
136	1.84
137	1.848
138	1.892
139	2.04
140	2.044
141	2.076
142	2.352
143	2.444
144	2.512
145	2.532
146	2.568
147	2.796
148	2.856
149	2.916
150	3.064
151	3.216
152	3.416
153	3.492
154	3.548
155	3.752
156	3.824
157	3.848
158	3.912
159	3.924
160	4.108
161	4.124
162	5.04
163	5.28
164	5.472
165	5.508
166	5.592
167	7.34
168	7.344
169	8.04
170	8.088
171	8.456
172	8.564
173	8.992
174	9.3
175	9.592
176	11.204
177	13.28
178	15.092
179	16.728
180	19.296
181	20.12
182	21.74
183	23.504
184	25.292
185	28.052
186	29.384
187	30.452
188	33.228
189	33.264
190	37.508
191	38.784
192	39.144
193	41.152
194	44.252
195	45.476
196	47.252
197	48.36
198	49.008
199	51.692
200	54.528
201	55.068
202	55.824
203	60.58
204	62.632
205	63.008
206	64.516
207	66.616
208	67.388
209	68.208
210	74.476
211	75.592
212	77.048
213	79.24
214	81.356
215	83.66
216	83.936
217	84.948
218	85.0
219	85.892
220	86.812
221	87.024
222	87.108
223	89.9
224	90.4
225	95.592
226	98.784
227	101.856
228	104.628
229	110.588
230	114.036
231	125.012
232	146.628
233	168.184
234	170.284
235	173.836
236	175.912
237	186.484
238	243.408
239	251.6
240	338.112
241	402.012
242	413.584
243	414.876
244	494.436
245	506.32
246	611.236
247	681.488
248	808.276


==> plots/qbfeval-2017-2qbf_cactus_qesto-g0.dat <==
number-of-solved-instances	Cost
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.0
12	0.0
13	0.0
14	0.0
15	0.0
16	0.0
17	0.0
18	0.0
19	0.0
20	0.004
21	0.004
22	0.008
23	0.008
24	0.008
25	0.008
26	0.008
27	0.012
28	0.012
29	0.012
30	0.012
31	0.012
32	0.012
33	0.016
34	0.016
35	0.016
36	0.02
37	0.02
38	0.02
39	0.02
40	0.02
41	0.02
42	0.02
43	0.02
44	0.02
45	0.02
46	0.024
47	0.024
48	0.032
49	0.032
50	0.032
51	0.032
52	0.032
53	0.036
54	0.036
55	0.036
56	0.04
57	0.04
58	0.04
59	0.04
60	0.044
61	0.044
62	0.048
63	0.048
64	0.048
65	0.06
66	0.06
67	0.068
68	0.072
69	0.072
70	0.08
71	0.084
72	0.084
73	0.088
74	0.088
75	0.088
76	0.096
77	0.096
78	0.1
79	0.108
80	0.108
81	0.108
82	0.124
83	0.124
84	0.128
85	0.132
86	0.144
87	0.148
88	0.148
89	0.148
90	0.152
91	0.156
92	0.16
93	0.164
94	0.184
95	0.192
96	0.212
97	0.224
98	0.224
99	0.236
100	0.24
101	0.244
102	0.256
103	0.276
104	0.3
105	0.312
106	0.32
107	0.332
108	0.332
109	0.332
110	0.364
111	0.384
112	0.4
113	0.42
114	0.448
115	0.456
116	0.464
117	0.496
118	0.516
119	0.536
120	0.568
121	0.66
122	0.76
123	0.784
124	0.796
125	0.812
126	0.844
127	0.9
128	0.908
129	0.972
130	1.168
131	1.2
132	1.264
133	1.268
134	1.456
135	1.532
136	1.536
137	1.68
138	1.732
139	1.864
140	2.264
141	2.82
142	3.552
143	3.832
144	3.988
145	4.492
146	6.08
147	6.484
148	6.652
149	6.9
150	7.452
151	7.604
152	7.696
153	8.444
154	9.336
155	9.712
156	10.616
157	10.62
158	10.76
159	11.152
160	11.52
161	11.548
162	12.976
163	13.64
164	13.876
165	17.54
166	17.884
167	19.944
168	19.996
169	20.096
170	22.264
171	26.428
172	27.432
173	27.804
174	29.588
175	30.144
176	31.576
177	33.668
178	33.992
179	37.872
180	42.888
181	44.328
182	46.196
183	53.916
184	66.484
185	67.684
186	73.248
187	75.2
188	80.868
189	81.22
190	81.664
191	89.276
192	92.508
193	97.2
194	105.748
195	116.508
196	117.716
197	130.78
198	131.376
199	137.348
200	138.976
201	142.52
202	142.924
203	148.76
204	162.988
205	165.292
206	167.708
207	190.62
208	192.464
209	206.432
210	212.652
211	259.328
212	282.464
213	290.616
214	315.844
215	354.348
216	361.368
217	458.648
218	490.896
219	523.104
220	541.052
221	654.016
222	807.956
223	811.968
224	869.9


==> plots/qbfeval-2017-2qbf_cactus_rareqs-g0.dat <==
number-of-solved-instances	Cost
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.0
12	0.0
13	0.0
14	0.0
15	0.0
16	0.0
17	0.0
18	0.0
19	0.0
20	0.004
21	0.004
22	0.008
23	0.008
24	0.008
25	0.008
26	0.008
27	0.008
28	0.012
29	0.012
30	0.012
31	0.012
32	0.012
33	0.016
34	0.016
35	0.016
36	0.02
37	0.02
38	0.02
39	0.02
40	0.02
41	0.02
42	0.02
43	0.02
44	0.02
45	0.02
46	0.024
47	0.024
48	0.032
49	0.032
50	0.032
51	0.032
52	0.036
53	0.036
54	0.04
55	0.04
56	0.04
57	0.04
58	0.04
59	0.044
60	0.044
61	0.044
62	0.048
63	0.048
64	0.048
65	0.056
66	0.06
67	0.06
68	0.064
69	0.068
70	0.072
71	0.072
72	0.072
73	0.076
74	0.076
75	0.08
76	0.088
77	0.088
78	0.092
79	0.092
80	0.096
81	0.096
82	0.096
83	0.104
84	0.108
85	0.108
86	0.108
87	0.116
88	0.124
89	0.136
90	0.144
91	0.148
92	0.156
93	0.156
94	0.16
95	0.164
96	0.176
97	0.18
98	0.184
99	0.184
100	0.212
101	0.224
102	0.224
103	0.24
104	0.244
105	0.256
106	0.256
107	0.272
108	0.296
109	0.312
110	0.32
111	0.324
112	0.332
113	0.336
114	0.356
115	0.364
116	0.392
117	0.416
118	0.424
119	0.432
120	0.444
121	0.452
122	0.492
123	0.516
124	0.556
125	0.572
126	0.656
127	0.66
128	0.68
129	0.712
130	0.736
131	0.772
132	0.776
133	0.852
134	0.948
135	1.048
136	1.164
137	1.2
138	1.292
139	1.348
140	1.368
141	1.58
142	1.66
143	1.68
144	1.724
145	1.748
146	1.848
147	1.94
148	1.988
149	2.016
150	2.196
151	2.536
152	2.644
153	3.232
154	3.408
155	3.5
156	3.908
157	4.252
158	4.552
159	6.04
160	6.052
161	6.172
162	6.296
163	7.952
164	8.136
165	8.228
166	8.528
167	9.74
168	10.176
169	10.996
170	11.716
171	11.856
172	12.748
173	14.812
174	14.86
175	15.676
176	17.76
177	18.62
178	21.9
179	23.256
180	23.996
181	26.772
182	28.444
183	28.644
184	29.74
185	30.428
186	32.268
187	34.42
188	43.736
189	43.904
190	46.68
191	46.748
192	61.872
193	62.864
194	63.708
195	65.568
196	66.02
197	67.836
198	69.972
199	71.144
200	75.492
201	95.032
202	99.028
203	100.2
204	102.16
205	107.768
206	108.648
207	114.384
208	117.964
209	120.008
210	127.636
211	134.732
212	142.056
213	147.748
214	171.972
215	192.604
216	194.296
217	203.968
218	204.6
219	208.708
220	224.076
221	227.672
222	242.068
223	254.512
224	296.588
225	307.308
226	321.516
227	534.648
228	535.208
229	583.104
230	764.024
231	790.604
232	843.948
233	881.46
234	883.308

